The Curious Case of Absolute Position Embeddings

Transformer language models encode the notion of word order using positional information. Most commonly, this positional information is represented by absolute position embeddings (APEs), that are learned from the pretraining data. However, in natural language, it is not absolute position that matters, but relative position, and the extent to which APEs can capture this type of information has not been investigated. In this work, we observe that models trained with APE over-rely on positional information to the point that they break-down when subjected to sentences with shifted position information. Specifically, when models are subjected to sentences starting from a non-zero position (excluding the effect of priming), they exhibit noticeably degraded performance on zero to full-shot tasks, across a range of model families and model sizes. Our findings raise questions about the efficacy of APEs to model the relativity of position information, and invite further introspection on the sentence and word order processing strategies employed by these models.

==> figs/document.json <==
{"_class":"document","do_objectID":"82B3F3A8-5CC7-431D-9FE9-8F8B5374E2F8","colorSpace":0,"currentPageIndex":0,"assets":{"_class":"assetCollection","do_objectID":"CD319511-9262-4D20-94A1-D1B44A40433D","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[{"_class":"fontReference","do_objectID":"06C6FE5B-AD13-4CBE-A5F1-A5C46CB36422","fontFamilyName":"SF Mono","fontFileName":"SFMono-BoldItalic.otf","options":0,"postscriptNames":["SFMono-BoldItalic"]},{"_class":"fontReference","do_objectID":"0CB2C0D4-1562-4311-8DBE-1F8267F73803","fontFamilyName":"SF Mono","fontFileName":"SFMono-LightItalic.otf","options":0,"postscriptNames":["SFMono-LightItalic"]},{"_class":"fontReference","do_objectID":"40929C47-E00E-4883-A010-72CDF9667327","fontFamilyName":"SF Mono","fontFileName":"SFMono-Regular.otf","options":0,"postscriptNames":["SFMono-Regular"]},{"_class":"fontReference","do_objectID":"46B1F9AD-93E4-4644-996D-EF52D41FE673","fontFamilyName":"SF Mono","fontFileName":"SFMono-Light.otf","options":0,"postscriptNames":["SFMono-Light"]},{"_class":"fontReference","do_objectID":"4803215E-24DF-4362-B585-BA5B36C01100","fontFamilyName":"SF Mono","fontFileName":"SFMono-Heavy.otf","options":0,"postscriptNames":["SFMono-Heavy"]},{"_class":"fontReference","do_objectID":"4A39B2EF-DC1F-472F-8087-4782C526288C","fontFamilyName":"SF Mono","fontFileName":"SFMono-MediumItalic.otf","options":0,"postscriptNames":["SFMono-MediumItalic"]},{"_class":"fontReference","do_objectID":"56AABFFC-901E-4F04-A23C-020F3FAE4034","fontFamilyName":"SF Mono","fontFileName":"SFMono-HeavyItalic.otf","options":0,"postscriptNames":["SFMono-HeavyItalic"]},{"_class":"fontReference","do_objectID":"A3E6ECD9-FA0A-4F8C-9A84-12E3FE3E9C06","fontFamilyName":"SF Mono","fontFileName":"SFMono-SemiboldItalic.otf","options":0,"postscriptNames":["SFMono-SemiboldItalic"]},{"_class":"fontReference","do_objectID":"ADF5B594-2D53-4EA4-BCF0-BE417694589B","fontFamilyName":"SF Mono","fontFileName":"SFMono-Semibold.otf","options":0,"postscriptNames":["SFMono-Semibold"]},{"_class":"fontReference","do_objectID":"B3CA8370-5793-44CF-AF32-D90556B2E65D","fontFamilyName":"SF Mono","fontFileName":"SFMono-Bold.otf","options":0,"postscriptNames":["SFMono-Bold"]},{"_class":"fontReference","do_objectID":"EBC8F81F-9DEF-4C88-9DA9-1AA1A3334927","fontFamilyName":"SF Mono","fontFileName":"SFMono-Medium.otf","options":0,"postscriptNames":["SFMono-Medium"]},{"_class":"fontReference","do_objectID":"F39D3C6F-C4D5-4841-BF04-746D330F743A","fontFamilyName":"SF Mono","fontFileName":"SFMono-RegularItalic.otf","options":0,"postscriptNames":["SFMono-RegularItalic"]}],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"0056021A-DB5D-4C2E-B658-340B4D3B83CB","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"B4AD53E6-3B0F-481B-945C-2C746D29DABF","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"EB0520FD-6FCD-421E-AEFD-67DBA1FA8E76","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/2DB9DD42-A6E6-47E6-AB79-9E9144600323"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"5E614D90-0394-4036-9D48-B22244E93F59","objects":[{"_class":"swatch","do_objectID":"952F2E33-51DC-4B5A-B4E2-61FB1EC04C1D","name":"1976D2","value":{"_class":"color","alpha":1,"blue":0.8235294117647058,"green":0.4627450980392157,"red":0.09803921568627451}},{"_class":"swatch","do_objectID":"4B7F4D85-3886-4B08-AF87-559309B196F5","name":"FFA000","value":{"_class":"color","alpha":1,"blue":0,"green":0.6274509803921569,"red":1}},{"_class":"swatch","do_objectID":"EA98E626-E16E-4404-9EE2-5A02FC3D3749","name":"F5E7CE","value":{"_class":"color","alpha":1,"blue":0.8065236210823059,"green":0.9043483138084412,"red":0.959269106388092}},{"_class":"swatch","do_objectID":"06A0D261-0E2A-4AB1-BF86-226DB8F398C3","name":"FEFAFF","value":{"_class":"color","alpha":1,"blue":0.9999993443489075,"green":0.9796726107597351,"red":0.9966207146644592}},{"_class":"swatch","do_objectID":"595FEA60-C6D3-4254-AD3C-D0F4BF3F8DE6","name":"F3FEFC","value":{"_class":"color","alpha":1,"blue":0.9898467659950256,"green":0.996620237827301,"red":0.9524224400520325}},{"_class":"swatch","do_objectID":"98445748-FC17-41A9-ADDC-003FF74F518E","name":"F1F4F4","value":{"_class":"color","alpha":1,"blue":0.9558443427085876,"green":0.9558451771736145,"red":0.9455922245979309}}]},"documentState":{"_class":"documentState"}}

==> figs/meta.json <==
{"commit":"8496a4f517c82925bc5cce8e5fd85d1c3eea9e0b","pagesAndArtboards":{"2DB9DD42-A6E6-47E6-AB79-9E9144600323":{"name":"Page 1","artboards":{"CFCF6ED1-8162-4508-BBB8-090E0CFE0ED5":{"name":"Artboard"}}}},"version":143,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","coeditCompatibilityVersion":143,"created":{"commit":"8496a4f517c82925bc5cce8e5fd85d1c3eea9e0b","appVersion":"89","build":147688,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":143,"compatibilityVersion":99,"version":143,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.147688"],"appVersion":"89","build":147688}

==> figs/pages/2DB9DD42-A6E6-47E6-AB79-9E9144600323.json <==
{"_class":"page","do_objectID":"2DB9DD42-A6E6-47E6-AB79-9E9144600323","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33C67DE-EBCD-4245-A900-4EF2385B5C6C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"artboard","do_objectID":"CFCF6ED1-8162-4508-BBB8-090E0CFE0ED5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":560,"width":1070,"x":470,"y":-25},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EF15D4D8-F53C-4E0A-9DE1-42E6E73A1B79","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"A1F5529C-C4FE-4361-B172-A4A3A682F472","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":248.4144652033803,"width":140.8117328696026,"x":919.0363470158647,"y":274.5855347966196},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E940AB0-48F2-4A35-9C77-777743B09377","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"7AB5E36E-DFEE-49DF-B9EC-69AFCD1B396D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127,"width":120.0000000000001,"x":13.96365298413525,"y":121.4144652033804},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4C70951-EEC4-4F0E-825D-1A6935F9822F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"55594AC8-ED71-4B37-AC66-DC0F2DC47E9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"🤔","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":112.622641509434,"width":112.8,"x":7.200000000000045,"y":14.37735849056605},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3B4E1D5-1836-46A2-A0D7-9C5E5225E519","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"00053A62-D386-426F-949D-74BF4BCEFD9F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"🤔","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":112.622641509434,"width":112.8,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FF8DE202-B45A-4BE7-8DAC-057C58646944","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":4,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/fe56e0193b5149aa8316ba0de0adac251cfe21d9.png"},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{6.9388939039072284e-18, 0}","curveMode":1,"curveTo":"{6.9388939039072284e-18, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{6.9388939039072284e-18, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999989, 1.0000000000000002}","curveMode":1,"curveTo":"{0.99999999999999989, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.028357511978815531, 1.0000000000000002}","curveMode":1,"curveTo":"{0.028357511978815531, 1.0000000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.028357511978815531, 1.0000000000000002}"}]}]},{"_class":"shapeGroup","do_objectID":"74E19530-2DFD-4B9D-98C1-AA4BBC5BD8A8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Combined Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127,"width":116,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"17E6C7E9-2088-435D-9E90-032882CC6E75","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E63E5DEF-23E9-4CA0-B5D6-A1739D6A6F10","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":127,"width":116,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5480115D-7034-48CE-9CC3-59E467BE982D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"1908DAB6-1469-4E43-B4BF-8F304BDD2A8E","booleanOperation":1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43.9308176100629,"width":48.8,"x":25.59999999999991,"y":80.67295597484281},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6DBC7498-B1B8-46E3-AD2E-A976393E79C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95743585969229705, 0.25517302979276907}","curveMode":4,"curveTo":"{0.98881801332779684, 0.26763309925976397}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.98881801332779684, 0.26763309925976397}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.91874551074960475, 0.25511515904579252}","curveMode":4,"curveTo":"{0.95743585969229716, 0.25511515904579252}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91874551074960475, 0.25511515904579252}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62185921885629636, 0.30825052498709898}","curveMode":4,"curveTo":"{0.81812579871151492, 0.26763309925976397}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.81812579871151492, 0.26763309925976397}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2231221191200585, 0.33956092667394605}","curveMode":3,"curveTo":"{0.50754860464702178, 0.37069198631716777}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31497372493476705, 0.34961427249244692}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25251773846250009, 0.038876898634222778}","curveMode":3,"curveTo":"{0.25669593348599751, 0.11413009667068259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25669546980195401, 0.11412174528763147}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12078193158945418, -0.00035241316886122989}","curveMode":3,"curveTo":"{0.18351561131623684, 0.012868822365255255}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12867967502452982, 0.00131205042705585}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.079925790466485208, 0.020969915338699879}","curveMode":3,"curveTo":"{0.11141694274628637, -0.0011953601310217316}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10464326687836541, 0.0035723406574751527}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.078260671478150065, 0.15994729129535643}","curveMode":3,"curveTo":"{0.089450238977420507, 0.054569577190112156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.086232538290454561, 0.08487226253424672}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.064736380104927049, 0.44636539497893524}","curveMode":3,"curveTo":"{0.096607620819866374, 0.25385193708620013}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.086232538290454561, 0.31652106978561673}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-0.029925589794254328, 0.69232050599377881}","curveMode":2,"curveTo":"{0.063079636362297534, 0.40643479484585476}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.017641009137721084, 0.54610709923676592}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19258294648605132, 0.98368200583820564}","curveMode":3,"curveTo":"{0.021871364907471384, 0.83972651024395473}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13488015679928669, 0.93502312979876478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3608769898374859, 0.99926107149898269}","curveMode":3,"curveTo":"{0.25871286324569875, 1.0013334927966837}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32828353367372815, 0.999922236772674}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.64371372095731738, 0.94532077053302199}","curveMode":3,"curveTo":"{0.55148451310132129, 0.99886022116271411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6218592188562968, 0.95800740271250506}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67917261290762476, 0.84023402249959334}","curveMode":3,"curveTo":"{0.68179616460712877, 0.88614656022317784}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67971031770677925, 0.84964393497816459}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67703582275111951, 0.81713813651303346}","curveMode":2,"curveTo":"{0.68886228746628864, 0.82132678902419476}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67971031770677925, 0.81808537901380762}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68118535771513555, 0.80281571098051097}","curveMode":2,"curveTo":"{0.66609945619410893, 0.81401438321522335}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6714748559872552, 0.81002407873589988}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71234163973298048, 0.76157864669038211}","curveMode":2,"curveTo":"{0.6971472613691817, 0.79990585540850667}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70604136608382406, 0.77747083374476178}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71072965449011138, 0.69734030059201368}","curveMode":2,"curveTo":"{0.71631310829076689, 0.73023488243886914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71342021130257505, 0.71319155403496459}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68825016575515663, 0.6717331738478679}","curveMode":2,"curveTo":"{0.70870187602416668, 0.69043569622460188}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69743015444010992, 0.6801280191463891}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.66863493221740056, 0.65073470144260748}","curveMode":2,"curveTo":"{0.6740834963007355, 0.67750177147329971}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67147485598725454, 0.66468634765009449}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.70251335938786652, 0.61830253874807239}","curveMode":2,"curveTo":"{0.69271957140362284, 0.64600638904967334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69743015444010981, 0.63268148478525044}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.70487903374327632, 0.57120374937716201}","curveMode":2,"curveTo":"{0.70733682764967565, 0.60034941715195134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70604136608382406, 0.58498722900631273}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69441060301892443, 0.53896691401715091}","curveMode":2,"curveTo":"{0.7027378286585837, 0.55865789626555262}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69743015444010992, 0.54610709923676592}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.66275213705240721, 0.52320145110309391}","curveMode":2,"curveTo":"{0.68150779523894833, 0.53261445941753771}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67499523550828389, 0.5293459642102063}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.64704678373360314, 0.49672016280304337}","curveMode":2,"curveTo":"{0.65915919613248264, 0.51816147237550636}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65205595577897979, 0.50558736489208322}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69906094737488622, 0.49673467826956208}","curveMode":3,"curveTo":"{0.65229539347146415, 0.50777847356261252}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66157376272051882, 0.50558736489208311}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.82601662151350108, 0.45237417800838192}","curveMode":3,"curveTo":"{0.73188525318447073, 0.48539122394034984}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76841469188904266, 0.47257834150819378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.971451752164329, 0.38521159124166415}","curveMode":3,"curveTo":"{0.88944547060729906, 0.42771584713400912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94413838579004317, 0.3993682423129199}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99443400224265321, 0.36954560646516188}","curveMode":3,"curveTo":"{0.96401104801857518, 0.39276689177089219}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98881801332779684, 0.37383218823184933}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0003768728814091, 0.3305046447182528}","curveMode":2,"curveTo":"{0.99787494759138917, 0.3453809025456081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9991185458393288, 0.33798656177780761}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99911854583932858, 0.29578130029388561}","curveMode":4,"curveTo":"{1.0002077240986003, 0.30329526621996467}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99911854583932858, 0.29578130029388561}"}]}],"windingRule":1}]},{"_class":"group","do_objectID":"CE586FE8-5530-4BC6-992D-E43A1134FBB5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-6,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":209.6040508084489,"width":119.5570897912615,"x":10.62732153917068,"y":5.674442973535577},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"102FF287-B195-481F-ACE8-95B9B70D0E9F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"4AF5343A-28B8-452A-B553-8451102A7480","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":7,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.11207777144451,"width":19.63233160213574,"x":98.28492617059078,"y":120.3884030411775},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69772F68-6FF3-46CB-B6D5-C0CD20F32DF9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1921568627450981,"green":0.596078431372549,"red":0.8313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69590519593128386, 1}","curveMode":2,"curveTo":"{0.1331653382977368, 1.0000000000000036}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41453526711450717, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000049, 0.20455426556850065}","curveMode":2,"curveTo":"{1.000000000000008, 0.79404620461804032}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.49930023509327159}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17349313306724001, -0.028495872708559133}","curveMode":2,"curveTo":"{0.90565326521604028, 0.034285206016059444}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5395731991416377, 0.0028946666537494892}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{8.8817841970012523e-16, 0.78886903368316408}","curveMode":2,"curveTo":"{2.6645352591003757e-15, 0.19937709463362163}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49412306415839313}"}]},{"_class":"oval","do_objectID":"CF465CA2-FBB2-43B2-8667-071E87F55931","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-5,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28.78933581397471,"width":19.6323316021357,"x":1.21722449858521,"y":126.4982102403844},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"707506E7-8CC6-482C-9E27-73FA495ACBA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1921568627450981,"green":0.596078431372549,"red":0.8313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68343389165241231, 1.0373326397837932}","curveMode":2,"curveTo":"{0.11024716526763967, 0.95290699398219303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39684052846002704, 0.99511981688299112}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000004, 0.20609212773129448}","curveMode":2,"curveTo":"{1.0000000000000027, 0.80001593402064208}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.50305403087596612}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17349313306723926, -0.02871010791070816}","curveMode":2,"curveTo":"{0.90565326521603395, 0.034542966082460547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53957319914163371, 0.0029164290858767483}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{7.6327832942979512e-16, 0.79479984052763752}","curveMode":2,"curveTo":"{-4.8572257327350599e-16, 0.20087603423828959}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.3877787807814457e-17, 0.49783793738296322}"}]},{"_class":"oval","do_objectID":"AC883300-475A-48BE-BE82-9BEA3820C369","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":2,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":157.6431102039605,"width":87.97300650474392,"x":14.54049695011281,"y":50.47384974095866},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2BB29F8-EE53-42E4-A127-D0AFCDDD51FE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3667099475860595,"green":0.8206299543380737,"red":0.9216103553771973},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3254901960784314,"green":0.796078431372549,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.9889320837080281, 0.99922782357548667}","curveMode":2,"curveTo":"{0.054965800691915936, 1.0007651433261424}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52194894219997223, 0.9999964834508126}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000042, 0.45052338456203433}","curveMode":3,"curveTo":"{1.0000000000000042, 0.87560807094850468}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.57600775877978438}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77031451597508649, 0.094166930211122046}","curveMode":3,"curveTo":"{0.94571447082378945, 0.31359364293014869}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8722500828440567, 0.22168912009140113}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35113160402359883, -2.7755575615628914e-16}","curveMode":3,"curveTo":"{0.67035885739305268, -1.1102230246251565e-16}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49154858182969979, 1.3877787807814457e-17}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.07196380646862563, 0.26714187803924383}","curveMode":3,"curveTo":"{0.25479474024832249, 0.068638326506624187}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17135497154851842, 0.15923071196109698}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.021897035813696484, 0.87556797719771962}","curveMode":3,"curveTo":"{-0.010344683956625831, 0.41620436288127216}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0010586488382415271, 0.57867324497623929}"}]},{"_class":"shapePath","do_objectID":"18A15E0B-01B5-407E-A9E6-BC9A849AAB95","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-4,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":8.289395913706016,"width":44.51077917767422,"x":37.41451849744453,"y":171.9432897556415},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15F85EE0-5B1D-4E25-BA5E-877D90C5CDE2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1568627450980392,"red":0.3803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17943909042578754, 0.71675447191219277}","curveMode":1,"curveTo":"{2.2204460492503131e-16, 0.78070966268059472}","hasCurveFrom":false,"hasCurveTo":false,"point":"{5.5511151231257827e-17, 0.78070966268059472}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.59226759535734042, -0.056275280259383109}","curveMode":2,"curveTo":"{0.13642506938883039, 0.10469270037164424}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36434633237308411, 0.024208710056129235}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999989, 0.13081684901549284}","curveMode":1,"curveTo":"{0.81784067646397263, 0.19574157784323098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.13081684901549373}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0041401458142122372, 1.0926181087776969}","curveMode":2,"curveTo":"{0.83282373613875804, 0.82914666956671201}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41848194097648422, 0.9608823891722027}"}]},{"_class":"shapePath","do_objectID":"2B2992C6-A97E-4CB7-8326-03EB2A9410E4","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":4.787199177543584,"width":63.03145583765727,"x":25.04598871447774,"y":100.4163682755328},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48F72A78-B058-4C6B-849F-27268C2762CA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21935182271914144, 0.89345790295250482}","curveMode":1,"curveTo":"{0, 1.0000000000000209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85447202863141292, -1.4210854715202004e-14}","curveMode":3,"curveTo":"{0.28577811474686343, -1.4210854715202004e-14}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, -1.4210854715202004e-14}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000047, 0.76800137370009913}","curveMode":4,"curveTo":"{1.0000000000000047, 0.7680013737000837}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000047, 0.76800137370009913}"}]},{"_class":"oval","do_objectID":"59C27410-97B4-4AAC-8E50-14345782C5AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":14,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26.83443844418743,"width":24.06422965827483,"x":62.35500922306255,"y":105.5458061070319},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A40CF759-CEAD-4462-9E32-3E89A54C6544","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.84073795981881405, 1.0027557642491174}","curveMode":2,"curveTo":"{0.23791159635797327, 0.99717977577471018}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53932477808839252, 0.99996777001191361}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0295184245487601, 0.24289687830751738}","curveMode":2,"curveTo":"{0.96554076154047386, 0.82449005260457153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99752959304461686, 0.53369346545604024}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15135116409607696, -0.010676504720653401}","curveMode":2,"curveTo":"{0.74562857970507113, 0.01136236692048942}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44848987190057504, 0.0003429310999181201}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-1.3877787807814457e-15, 0.82188756572182586}","curveMode":2,"curveTo":"{-6.6613381477509392e-16, 0.24549936519026017}","hasCurveFrom":true,"hasCurveTo":true,"point":"{5.5511151231257827e-17, 0.53369346545604024}"}]},{"_class":"oval","do_objectID":"6F360F9E-3A8F-4F24-AE5A-E995D161A5EF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-12,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":11.00219139156105,"width":10.00199217414642,"x":66.00430283412766,"y":111.3602711981347},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C05439AF-D31B-4F9A-9EBC-BCA9DACB50AB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77614237489999582, 0.99999999999999711}","curveMode":2,"curveTo":"{0.22385762509999552, 1.0000000000000064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999334, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000009, 0.2238576250999984}","curveMode":2,"curveTo":"{0.99999999999999822, 0.77614237490000182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49999999999999623}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2238576251000044, 4.8849813083506888e-15}","curveMode":2,"curveTo":"{0.77614237490000781, -3.1086244689504383e-15}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000866, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-1.3322676295501878e-15, 0.77614237490001026}","curveMode":2,"curveTo":"{5.3290705182007514e-15, 0.22385762510000839}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50000000000001066}"}]},{"_class":"oval","do_objectID":"0DCE84C8-BA61-44AA-B850-F95F3FBDD954","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":14,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26.83443844418742,"width":24.06422965827538,"x":26.34783739613749,"y":106.5460053244486},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9158E7FA-C3E5-47AC-A68D-7842247F8B3E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.84073795981880894, 1.0027557642491143}","curveMode":2,"curveTo":"{0.23791159635797299, 0.99717977577470873}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53932477808839052, 0.99996777001191384}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0295184245487652, 0.24289687830751816}","curveMode":2,"curveTo":"{0.96554076154046564, 0.82449005260456421}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99752959304461597, 0.53369346545603924}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15135116409607741, -0.010676504720654179}","curveMode":2,"curveTo":"{0.74562857970506813, 0.011362366920488642}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44848987190057454, 0.00034293109991834214}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{8.8817841970012523e-16, 0.82188756572182164}","curveMode":2,"curveTo":"{1.2212453270876722e-15, 0.24549936519026128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{-2.2204460492503131e-16, 0.53369346545604124}"}]},{"_class":"oval","do_objectID":"4AF85644-990A-45A5-A975-3D23CB154B38","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-12,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":11.00219139156105,"width":10.0019921741464,"x":31.65734463680019,"y":112.1072772153712},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68C5A67C-0796-4154-8E92-064779904D83","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77614237490000026, 1.0000000000000067}","curveMode":2,"curveTo":"{0.22385762510000207, 1.0000000000000031}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000044, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000004, 0.22385762510000129}","curveMode":2,"curveTo":"{1.0000000000000011, 0.77614237490000781}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50000000000000977}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22385762510000151, -2.2204460492503131e-15}","curveMode":2,"curveTo":"{0.77614237490000182, 4.4408920985006262e-16}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000078, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.6653345369377348e-15, 0.77614237490000404}","curveMode":2,"curveTo":"{1.1657341758564144e-15, 0.22385762509999552}","hasCurveFrom":true,"hasCurveTo":true,"point":"{5.5511151231257827e-17, 0.50000000000000044}"}]},{"_class":"oval","do_objectID":"F952682C-679C-4F08-8D82-AF12BECF58EC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":3,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46.03353905709434,"width":33.00657417468321,"x":41.28023304685848,"y":119.3064700326511},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D1C9085-53C2-4027-9B8B-31867E84EE39","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2772824168205261,"green":0.5341730117797852,"red":0.8347581028938293},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2431372549019608,"green":0.4901960784313726,"red":0.8117647058823529},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85237696600559354, 1.0127117548145443}","curveMode":2,"curveTo":"{0.14762303399440835, 0.98622923227790338}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000133, 0.99947049354622464}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.22373909104278317}","curveMode":2,"curveTo":"{0.999999999999999, 0.77573140250343808}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49973524677311049}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22385762510000079, -5.5511151231257827e-16}","curveMode":2,"curveTo":"{0.7761423749000006, -1.1102230246251565e-15}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999967, -1.1102230246251565e-16}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{9.4368957093138306e-16, 0.77573140250344064}","curveMode":2,"curveTo":"{1.1102230246251565e-16, 0.22373909104278139}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49973524677311026}"}]},{"_class":"shapePath","do_objectID":"65DAF875-D6E5-44DE-B9E8-234FBC148118","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":57.44639013052308,"width":94.1482504916906,"x":4.904542110707553,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85C3F6F8-8A35-49A4-95C4-CFF4422790BE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35600132996205552, 0.76690130352276997}","curveMode":1,"curveTo":"{0.31324305736178026, 0.68686235181062183}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35600132996205552, 0.76690130352276997}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-0.039669269988255935, 0.54261279870199486}","curveMode":3,"curveTo":"{0.15178896986376997, 0.54261279870199575}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0094589962339948399, 0.54261279870199519}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19571297166684487, 0.79648411295596566}","curveMode":2,"curveTo":"{0.11655748210177114, 0.66864933058626541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15754082382310972, 0.73483673715171061}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.28208254678695832, 1.003792258308964}","curveMode":2,"curveTo":"{0.19401600184108472, 0.83179096137297626}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23804927431402206, 0.91779160984097297}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.42623222625075885, 0.99120043267564339}","curveMode":2,"curveTo":"{0.36338087402957231, 1.0039606982412357}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39480655014016597, 0.99758056545844132}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60248542400397098, 0.93949886299721841}","curveMode":2,"curveTo":"{0.46728721776781201, 0.9472364268401231}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5348863208858915, 0.94336764491867076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77843404171660102, 0.96527329950035301}","curveMode":2,"curveTo":"{0.62375554483570284, 0.96527329950035279}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70109479327615165, 0.9652732995003529}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0172093577190322, 0.74261098566272576}","curveMode":2,"curveTo":"{0.97978139116421004, 0.79119162138281118}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99849537444162073, 0.76690130352276953}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85517489051769968, 0.76782130428291062}","curveMode":2,"curveTo":"{0.85517489051769768, 0.85338901121671751}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85517489051769868, 0.8106051577498149}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93537929366709538, 0.14196060190566259}","curveMode":2,"curveTo":"{0.93537929366709538, 0.6523088065777507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93537929366709538, 0.39713470424170638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67621731123904105, 0.76690130352276942}","curveMode":2,"curveTo":"{0.90446664695028478, 0.70277217078065068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79034197909466297, 0.73483673715170994}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93832550971334439, 0.38337106585587799}","curveMode":2,"curveTo":"{0.81994256323585912, 0.50800495961276104}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87913403647460175, 0.44568801273431918}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71214041038181009, 0.50800495961276104}","curveMode":1,"curveTo":"{0.71214041038181009, 0.50800495961276104}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.71214041038181009, 0.50800495961276104}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95497647789634021, 0.089593490189675842}","curveMode":2,"curveTo":"{0.80329159505286196, 0.31757948393104196}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87913403647460109, 0.20358648706035898}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57961805064338989, 0.53819617530050723}","curveMode":2,"curveTo":"{0.6033407452576327, 0.40092139328413456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5914793979505113, 0.4695587842923209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.54401973546331028, -0.097148458887463804}","curveMode":2,"curveTo":"{0.54401973546330806, 0.1291682973385071}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54401973546330917, 0.016009919225521651}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.45943240007522923, 0.65243896268668711}","curveMode":3,"curveTo":"{0.44208577709256203, 0.42119782047926707}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45384963534951722, 0.57801727881548803}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26178597288021876, 0.39713470424170666}","curveMode":3,"curveTo":"{0.43119932028701236, 0.44568801273431941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26178597288021876, 0.39713470424170666}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.064058869138693325, 0.15770162681917585}","curveMode":3,"curveTo":"{0.15754082382311019, 0.39713470424170666}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089612500404161466, 0.2231515266834494}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19956635753070706, 0.46099720445881792}","curveMode":3,"curveTo":"{0.05066158526434527, 0.31609716825900791}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1838340515416661, 0.44568801273431941}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34209825110678926, 0.62630948078986737}","curveMode":3,"curveTo":"{0.26178597288021876, 0.50800495961276149}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30931457790013361, 0.57801727881548759}"}]}]}]},{"_class":"group","do_objectID":"0C2FCB33-DC25-4640-8D27-28DF858CF922","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":216.4730920069003,"width":143.5510710318789,"x":918.6381457493883,"y":19.07741682162171},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4BD81A42-18BC-4FED-BFA0-EDB15FA52E12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"E4F134D6-5BD7-4C52-8E9C-EBC17458F0C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-2,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":200.3113251711642,"width":114.2565661175153,"x":3.460581209657448,"y":1.932736202696958},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD398EB8-3A93-431D-B8B8-D38FA5F5EC9A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"oval","do_objectID":"DFC17993-BECA-4013-AD30-22D361D6810C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":7,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":26.86573818584792,"width":18.76193873284188,"x":93.9274967713859,"y":115.0510233719479},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BAC2540B-8242-43B1-B35F-0BEA0BA427E9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1921568627450981,"green":0.596078431372549,"red":0.8313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6959051959312802, 1}","curveMode":2,"curveTo":"{0.13316533829773691, 1.000000000000008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41453526711450417, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000022, 0.20455426556850087}","curveMode":2,"curveTo":"{1.0000000000000022, 0.79404620461804432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49930023509327137}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17349313306724334, -0.028495872708559356}","curveMode":2,"curveTo":"{0.90565326521603429, 0.034285206016059888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53957319914163793, 0.0028946666537494892}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.1102230246251565e-15, 0.78886903368316919}","curveMode":2,"curveTo":"{3.5527136788005009e-15, 0.19937709463362596}","hasCurveFrom":true,"hasCurveTo":true,"point":"{2.2204460492503131e-16, 0.49412306415839369}"}]},{"_class":"oval","do_objectID":"CB03F436-6083-4953-99A9-683B8FA836E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-5,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.51297021909736,"width":18.76193873284185,"x":1.163259256688207,"y":120.8899543081262},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FB8B8CD-D6B9-4A81-A0B3-755C60E1D76E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1921568627450981,"green":0.596078431372549,"red":0.8313725490196079},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68343389165241253, 1.0373326397837936}","curveMode":2,"curveTo":"{0.11024716526763945, 0.95290699398218837}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39684052846002749, 0.99511981688299067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.000000000000006, 0.20609212773129371}","curveMode":2,"curveTo":"{1.0000000000000049, 0.80001593402063853}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.50305403087596423}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17349313306724004, -0.028710107910709493}","curveMode":2,"curveTo":"{0.90565326521603684, 0.034542966082459214}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53957319914163604, 0.0029164290858767483}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{6.106226635438361e-16, 0.7947998405276393}","curveMode":2,"curveTo":"{-4.7184478546569153e-16, 0.20087603423828981}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.497837937382962}"}]},{"_class":"oval","do_objectID":"57587F49-A8DA-4BED-A66F-DC5FCAD24CC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":2,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":150.654055526425,"width":84.07275262232976,"x":13.8958488707201,"y":48.23610845832783},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C89806BC-C3FC-49F4-A25C-806024EDBA89","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3667099475860595,"green":0.8206299543380737,"red":0.9216103553771973},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.3254901960784314,"green":0.796078431372549,"red":0.9098039215686274},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98893208370803098, 0.99922782357548789}","curveMode":2,"curveTo":"{0.054965800691916561, 1.0007651433261433}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52194894219996901, 0.9999964834508126}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000036, 0.4505233845620345}","curveMode":3,"curveTo":"{1.0000000000000036, 0.87560807094850557}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99999999999999978, 0.5760077587797845}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77031451597508926, 0.094166930211121921}","curveMode":3,"curveTo":"{0.94571447082379301, 0.31359364293014924}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87225008284406047, 0.22168912009140188}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35113160402359894, -1.8041124150158794e-16}","curveMode":3,"curveTo":"{0.67035885739305434, -9.7144514654701197e-17}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49154858182969952, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.071963806468625324, 0.26714187803924438}","curveMode":3,"curveTo":"{0.25479474024832122, 0.06863832650662452}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17135497154851814, 0.15923071196109678}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.021897035813696952, 0.8755679771977205}","curveMode":3,"curveTo":"{-0.010344683956626063, 0.41620436288127349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0010586488382415549, 0.57867324497624006}"}]},{"_class":"shapePath","do_objectID":"AE7D4241-37B1-4438-8270-1AA8F5CB8570","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.01236104906897,"width":76.24933832889981,"x":18.63884767598142,"y":156.9099645403051},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"27B4DEFB-5695-4CB3-9793-ACFFB744F9AC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1568627450980392,"red":0.3803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16541286640777164, 0.19790412387524506}","curveMode":1,"curveTo":"{0, 0.23712817500963201}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.23712817500963201}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.66792046692556162, 0.12237023897873071}","curveMode":1,"curveTo":"{0.33458713359222836, 0.20141296398194136}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.16218891284755443}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999767, 0}","curveMode":1,"curveTo":"{0.83207953307443849, 0.03981867386882372}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999767, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12967936676400221, 1.0736783321413548}","curveMode":2,"curveTo":"{0.89358720699772198, 0.91208992813696743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51163328688086196, 0.99288413013916144}"}]},{"_class":"shapePath","do_objectID":"4FEA7294-6F0E-49B5-9B87-A67197B2E30C","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":4.574960299733988,"width":60.23697727983085,"x":23.93558316391682,"y":95.9644421019733},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5858AC1E-B6D5-4668-9A7A-66D229132EB0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":1,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":8}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21935182271914144, 0.89345790295250482}","curveMode":1,"curveTo":"{0, 1.0000000000000209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85447202863141292, -1.4210854715202004e-14}","curveMode":3,"curveTo":"{0.28577811474686343, -1.4210854715202004e-14}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, -1.4210854715202004e-14}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000047, 0.76800137370009913}","curveMode":4,"curveTo":"{1.0000000000000047, 0.7680013737000837}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000047, 0.76800137370009913}"}]},{"_class":"oval","do_objectID":"0C802C47-9C2C-4A2D-93CF-FA5E0EBDCA64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":14,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25.64474257175297,"width":22.99735006780757,"x":59.59052070013081,"y":100.8664680191662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A0DF0DAE-7914-4440-9AEF-80227A6263B4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.84073795981880961, 1.0027557642491221}","curveMode":2,"curveTo":"{0.23791159635797188, 0.9971797757747094}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53932477808839208, 0.99996777001191384}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0295184245487592, 0.24289687830752271}","curveMode":2,"curveTo":"{0.96554076154047186, 0.82449005260456809}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9975295930446173, 0.53369346545604368}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15135116409607952, -0.010676504720656288}","curveMode":2,"curveTo":"{0.74562857970507301, 0.011362366920494527}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44848987190057721, 0.0003429310999181201}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-2.7755575615628914e-15, 0.82188756572181787}","curveMode":2,"curveTo":"{1.5543122344752192e-15, 0.24549936519025684}","hasCurveFrom":true,"hasCurveTo":true,"point":"{5.5511151231257827e-17, 0.5336934654560358}"}]},{"_class":"oval","do_objectID":"3C3EBDFE-E44E-4685-991A-2DD9F517A81B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-12,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.51441290819544,"width":9.55855718926858,"x":64.15514950809597,"y":109.3767139384397},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C4D8E36-619C-4ABB-B2E3-3C026C6350ED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77614237490000093, 0.99999999999999734}","curveMode":2,"curveTo":"{0.2238576251000004, 1.0000000000000031}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000266, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999978, 0.22385762509999685}","curveMode":2,"curveTo":"{0.99999999999999978, 0.77614237489999915}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49999999999999645}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2238576251000044, 1.3322676295501878e-15}","curveMode":2,"curveTo":"{0.77614237490000271, -2.2204460492503131e-15}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000222, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-3.1086244689504383e-15, 0.77614237490000582}","curveMode":2,"curveTo":"{-1.7763568394002505e-15, 0.22385762510000173}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50000000000000933}"}]},{"_class":"oval","do_objectID":"3B71867D-9274-429B-BB43-A6A8513AD2AB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":14,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":25.64474257175295,"width":22.9973500678076,"x":25.17971481876475,"y":101.8223237380956},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B00368D-A6AE-4096-A429-C5B312AD5139","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.84073795981880961, 1.0027557642491154}","curveMode":2,"curveTo":"{0.23791159635797321, 0.99717977577470829}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53932477808838941, 0.99996777001191373}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0295184245487596, 0.24289687830751727}","curveMode":2,"curveTo":"{0.96554076154047275, 0.82449005260456942}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99752959304461664, 0.53369346545603924}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15135116409607674, -0.010676504720654734}","curveMode":2,"curveTo":"{0.74562857970506835, 0.011362366920488975}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44848987190057366, 0.00034293109991834214}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{2.2204460492503131e-16, 0.82188756572182453}","curveMode":2,"curveTo":"{-1.5543122344752192e-15, 0.24549936519026172}","hasCurveFrom":true,"hasCurveTo":true,"point":"{-2.2204460492503131e-16, 0.53369346545604202}"}]},{"_class":"oval","do_objectID":"7F972E49-8F54-4125-8BA0-0645EE0ACA48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-12,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.51441290819543,"width":9.558557189268569,"x":34.52362222137231,"y":111.2884253762941},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E4D4C2D2-E1CB-4DCA-83FD-AC0E78F884EB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77614237490000004, 1.0000000000000027}","curveMode":2,"curveTo":"{0.2238576251000014, 1.0000000000000027}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999978, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0000000000000033, 0.2238576251000004}","curveMode":2,"curveTo":"{1.0000000000000002, 0.77614237489999915}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.500000000000004}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22385762510000351, -8.8817841970012523e-16}","curveMode":2,"curveTo":"{0.77614237490000404, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000289, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-4.4408920985006262e-16, 0.77614237490000493}","curveMode":2,"curveTo":"{1.8873791418627661e-15, 0.22385762509999463}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B7CBA6C2-70E9-42C4-8A0E-F045E0608A6E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":3,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":43.99265746668278,"width":31.54323872458632,"x":39.45008769199194,"y":114.0170575022595},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"129797D1-EE34-4F11-8AEC-ACE9E44A619E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2772824168205261,"green":0.5341730117797852,"red":0.8347581028938293},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2431372549019608,"green":0.4901960784313726,"red":0.8117647058823529},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85237696600559465, 1.0127117548145457}","curveMode":2,"curveTo":"{0.14762303399440829, 0.98622923227790871}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000266, 0.99947049354622453}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.000000000000004, 0.22373909104278467}","curveMode":2,"curveTo":"{0.99999999999999978, 0.77573140250344275}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99999999999999978, 0.49973524677311421}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22385762510000068, -1.1102230246251565e-16}","curveMode":2,"curveTo":"{0.77614237490000226, -1.1102230246251565e-16}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000000000000111, -1.1102230246251565e-16}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{6.6613381477509392e-16, 0.77573140250344486}","curveMode":2,"curveTo":"{-1.6653345369377348e-16, 0.22373909104278145}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49973524677311421}"}]},{"_class":"shapeGroup","do_objectID":"9617A475-31EB-44FA-9A87-C6AA27AA8E81","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Combined Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.96056515007921,"width":25.16228164853693,"x":46.84947714138775,"y":158.3436364491108},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E7EFE06-BEB3-4E0C-B061-0BEB24460F62","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2392156862745098,"green":0.1803921568627452,"red":0.5647058823529412},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"DF6CE877-8F52-4F50-8382-C1A8B06425F9","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.06097584603136,"width":75.27128080990718,"x":-26.99450036379199,"y":-1.794915043207723},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F5D60F79-E26A-49CC-B2E0-1502AF2B394C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1568627450980392,"red":0.3803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16541286640777164, 0.19790412387524506}","curveMode":1,"curveTo":"{0, 0.23712817500963201}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.23712817500963201}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.66792046692556162, 0.12237023897873071}","curveMode":1,"curveTo":"{0.33458713359222836, 0.20141296398194136}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.16218891284755443}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999767, 0}","curveMode":1,"curveTo":"{0.83207953307443849, 0.03981867386882372}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999767, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12967936676400221, 1.0736783321413548}","curveMode":2,"curveTo":"{0.89358720699772198, 0.91208992813696743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51163328688086196, 0.99288413013916144}"}]},{"_class":"oval","do_objectID":"596AC90E-F7C4-4776-97EC-37DFDC8FAB0D","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":15.34620200867572,"width":25.16228164853693,"x":0,"y":-2.385636858596513},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5638DD83-DE36-489B-A4A7-CD6550825F90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.272863209247589,"green":0.2052865922451019,"red":0.6064538359642029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2392156862745098,"green":0.1803921568627452,"red":0.5647058823529412},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79098141148384848, 1.0000000000000071}","curveMode":2,"curveTo":"{0.20640111449918355, 1.0000000000000084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.498691262991516, 1.0000000000000078}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93208982861339751, 0.1307911833017901}","curveMode":2,"curveTo":"{1.0508501319422898, 0.62108438698657453}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99146998027784528, 0.3759377851441833}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21927869676227205, 0}","curveMode":2,"curveTo":"{0.77810382922075971, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.498691262991516, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-0.034371364190030694, 0.55520427891984414}","curveMode":2,"curveTo":"{0.042453927656948019, 0.28635391245290154}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0040412817334586609, 0.42077909568637423}"}]}],"windingRule":1},{"_class":"shapePath","do_objectID":"53C86601-1C3D-40D3-9527-88F42D1C6646","booleanOperation":0,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":54.89952359680787,"width":89.9742192281018,"x":4.687100873116833,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A97A7C7D-7B34-4770-AE5C-A3BAE6ED763E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35600132996205552, 0.76690130352276997}","curveMode":1,"curveTo":"{0.31324305736178026, 0.68686235181062183}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35600132996205552, 0.76690130352276997}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-0.039669269988255935, 0.54261279870199486}","curveMode":3,"curveTo":"{0.15178896986376997, 0.54261279870199575}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0094589962339948399, 0.54261279870199519}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19571297166684487, 0.79648411295596566}","curveMode":2,"curveTo":"{0.11655748210177114, 0.66864933058626541}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15754082382310972, 0.73483673715171061}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.28208254678695832, 1.003792258308964}","curveMode":2,"curveTo":"{0.19401600184108472, 0.83179096137297626}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23804927431402206, 0.91779160984097297}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.42623222625075885, 0.99120043267564339}","curveMode":2,"curveTo":"{0.36338087402957231, 1.0039606982412357}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39480655014016597, 0.99758056545844132}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60248542400397098, 0.93949886299721841}","curveMode":2,"curveTo":"{0.46728721776781201, 0.9472364268401231}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5348863208858915, 0.94336764491867076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77843404171660102, 0.96527329950035301}","curveMode":2,"curveTo":"{0.62375554483570284, 0.96527329950035279}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70109479327615165, 0.9652732995003529}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1.0172093577190322, 0.74261098566272576}","curveMode":2,"curveTo":"{0.97978139116421004, 0.79119162138281118}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99849537444162073, 0.76690130352276953}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85517489051769968, 0.76782130428291062}","curveMode":2,"curveTo":"{0.85517489051769768, 0.85338901121671751}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85517489051769868, 0.8106051577498149}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93537929366709538, 0.14196060190566259}","curveMode":2,"curveTo":"{0.93537929366709538, 0.6523088065777507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93537929366709538, 0.39713470424170638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67621731123904105, 0.76690130352276942}","curveMode":2,"curveTo":"{0.90446664695028478, 0.70277217078065068}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79034197909466297, 0.73483673715170994}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93832550971334439, 0.38337106585587799}","curveMode":2,"curveTo":"{0.81994256323585912, 0.50800495961276104}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87913403647460175, 0.44568801273431918}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71214041038181009, 0.50800495961276104}","curveMode":1,"curveTo":"{0.71214041038181009, 0.50800495961276104}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.71214041038181009, 0.50800495961276104}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95497647789634021, 0.089593490189675842}","curveMode":2,"curveTo":"{0.80329159505286196, 0.31757948393104196}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87913403647460109, 0.20358648706035898}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57961805064338989, 0.53819617530050723}","curveMode":2,"curveTo":"{0.6033407452576327, 0.40092139328413456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5914793979505113, 0.4695587842923209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.54401973546331028, -0.097148458887463804}","curveMode":2,"curveTo":"{0.54401973546330806, 0.1291682973385071}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.54401973546330917, 0.016009919225521651}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.45943240007522923, 0.65243896268668711}","curveMode":3,"curveTo":"{0.44208577709256203, 0.42119782047926707}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45384963534951722, 0.57801727881548803}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26178597288021876, 0.39713470424170666}","curveMode":3,"curveTo":"{0.43119932028701236, 0.44568801273431941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26178597288021876, 0.39713470424170666}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.064058869138693325, 0.15770162681917585}","curveMode":3,"curveTo":"{0.15754082382311019, 0.39713470424170666}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.089612500404161466, 0.2231515266834494}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19956635753070706, 0.46099720445881792}","curveMode":3,"curveTo":"{0.05066158526434527, 0.31609716825900791}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1838340515416661, 0.44568801273431941}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34209825110678926, 0.62630948078986737}","curveMode":3,"curveTo":"{0.26178597288021876, 0.50800495961276149}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30931457790013361, 0.57801727881548759}"}]}]},{"_class":"text","do_objectID":"532679E1-8737-4FB1-9124-3599328DA2C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"👍","nameIsFixed":false,"resizingConstraint":45,"resizingType":0,"rotation":-6,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":63,"width":48,"x":92.38989895010923,"y":151.1369691843761},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"55A3AD81-C871-44E3-B808-2261E3E06CC4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":false,"blurRadius":9,"offsetX":0,"offsetY":6,"spread":0,"color":{"_class":"color","alpha":0.2656045126748252,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AppleColorEmoji","size":48}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"👍","attributes":[{"_class":"stringAttribute","location":0,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"AppleColorEmoji","size":48}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 5}, {49, 49}}","lineSpacingBehaviour":3,"textBehaviour":0}]},{"_class":"shapePath","do_objectID":"2D5CA767-7F92-471D-9611-DA238CCF7D0E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":39,"x":865,"y":159},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8A72B0A-2A79-4FB1-BF0F-B68A2D7C529F","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.012820512820512829, 0.24999999999999997}","curveMode":1,"curveTo":"{0.012820512820512829, 0.24999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.012820512820512829, 0.24999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.012820512820512829, 0.24999999999999997}","curveMode":1,"curveTo":"{0.012820512820512829, 0.24999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"FA1FF51E-E9B9-4CBB-9E78-7BAEABA7F408","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":39,"x":865,"y":436},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E9EE3A4D-F77E-4A42-AF47-AB64625CE27B","endMarkerType":2,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":2}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[],"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.012820512820512829, 0.24999999999999997}","curveMode":1,"curveTo":"{0.012820512820512829, 0.24999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.012820512820512829, 0.24999999999999997}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.012820512820512829, 0.24999999999999997}","curveMode":1,"curveTo":"{0.012820512820512829, 0.24999999999999997}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapeGroup","do_objectID":"63BC46C2-B9E0-451F-9993-744C97161D4E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Combined Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-4,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":5.999979884449465,"width":13.88420539993206,"x":971.8098567319386,"y":451.1361254178134},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6ACA9853-AA06-46C3-9500-A5D4C57C3E1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2392156862745098,"green":0.1803921568627452,"red":0.5647058823529412},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1A54FB81-C8B6-4DEB-9D08-C5450DD8AF71","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-4,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":6.279541274527179,"width":33.71865428039474,"x":-9.428803678483973,"y":0.1600309644971389},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A7E9036-E439-4899-823D-C58A8B93AE28","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1568627450980392,"red":0.3803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17943909042578779, 0.71675447191219344}","curveMode":1,"curveTo":"{-2.7755575615628914e-17, 0.78070966268059661}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.78070966268059661}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.59226759535734241, -0.056275280259385288}","curveMode":2,"curveTo":"{0.13642506938883023, 0.10469270037164313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36434633237308633, 0.024208710056129162}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999978, 0.1308168490154874}","curveMode":1,"curveTo":"{0.81784067646397451, 0.19574157784322677}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 0.1308168490154874}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.004140145814212709, 1.0926181087776947}","curveMode":2,"curveTo":"{0.8328237361387606, 0.8291466695667048}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41848194097648572, 0.96088238917220259}"}]},{"_class":"shapeGroup","do_objectID":"4AFC359C-E729-4992-A8D2-EE49850885E6","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Combined Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":3,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":7.317391412042225,"width":13.90154658971075,"x":0.04208975650931279,"y":-1.246653710458475},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C3B92A1-A3ED-424E-95B2-3CFC8CA99D44","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2392156862745098,"green":0.1803921568627452,"red":0.5647058823529412},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"43DE1E73-AEC5-4295-83F0-E6EA63FDEE75","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.066226036767882,"width":42.30905483825011,"x":-15.07382086528651,"y":-1.051307212576603},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5354C750-66BD-4CE8-9615-81DC6330ADA2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1335916817188263,"green":0.1772121787071227,"red":0.4239547252655029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.1215686274509804,"green":0.1568627450980392,"red":0.3803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16541286640777164, 0.19790412387524506}","curveMode":1,"curveTo":"{0, 0.23712817500963201}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.23712817500963201}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.66792046692556162, 0.12237023897873071}","curveMode":1,"curveTo":"{0.33458713359222836, 0.20141296398194136}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.16218891284755443}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99999999999999767, 0}","curveMode":1,"curveTo":"{0.83207953307443849, 0.03981867386882372}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999767, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12967936676400221, 1.0736783321413548}","curveMode":2,"curveTo":"{0.89358720699772198, 0.91208992813696743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51163328688086196, 0.99288413013916144}"}]},{"_class":"oval","do_objectID":"C114FB3D-F69F-437D-A9FE-D8EDFBD44A2D","booleanOperation":2,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":8.461810967650024,"width":13.90154658971075,"x":4.547473508864641e-13,"y":-1.144419555607783},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"86D12889-D5E6-4617-87DD-A57E23EF26D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.272863209247589,"green":0.2052865922451019,"red":0.6064538359642029},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2392156862745098,"green":0.1803921568627452,"red":0.5647058823529412},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79098141148384848, 1.0000000000000071}","curveMode":2,"curveTo":"{0.20640111449918355, 1.0000000000000084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.498691262991516, 1.0000000000000078}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93208982861339751, 0.1307911833017901}","curveMode":2,"curveTo":"{1.0508501319422898, 0.62108438698657453}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99146998027784528, 0.3759377851441833}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21927869676227205, 0}","curveMode":2,"curveTo":"{0.77810382922075971, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.498691262991516, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{-0.034371364190030694, 0.55520427891984414}","curveMode":2,"curveTo":"{0.042453927656948019, 0.28635391245290154}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0040412817334586609, 0.42077909568637423}"}]}],"windingRule":1}],"windingRule":1},{"_class":"rectangle","do_objectID":"9847DFFC-D126-4606-A93B-8078DCF8D84C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":845,"x":6,"y":173},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3F165AC6-C247-4448-A4A3-63F9DB2EA66F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9558443427085876,"green":0.9558451771736145,"red":0.9455922245979309,"swatchID":"98445748-FC17-41A9-ADDC-003FF74F518E"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"DAB31796-1CE5-435C-9335-78023DB336D9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":46,"width":845,"x":6,"y":437},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E35C480-C554-4236-9E13-EE1BF1D0788A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9558443427085876,"green":0.9558451771736145,"red":0.9455922245979309,"swatchID":"98445748-FC17-41A9-ADDC-003FF74F518E"},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"cornerStyle":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C76796DC-6DFD-40D1-9CF9-C10E686D2C78","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Who could Thomas obs","nameIsFixed":false,"resizingConstraint":45,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":785,"x":32,"y":118},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A67C88D-5CF6-4F1E-9869-15E90B531509","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Roman","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Who could Thomas observe without distracting Nathan ? ","attributes":[{"_class":"stringAttribute","location":0,"length":54,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Roman","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {776, 32}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"50F2FEEB-B80D-4DE0-8397-98D2F1E2F6DF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Who could Thomas obs","nameIsFixed":false,"resizingConstraint":45,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":785,"x":32,"y":383},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BAFA61B-280E-4876-8162-71CC4C8F61FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Roman","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Who could Thomas observe without distracting Nathan ? ","attributes":[{"_class":"stringAttribute","location":0,"length":54,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Roman","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {776, 32}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"47CD3C0B-3415-4590-9FF7-4F77CDC2F53A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Zero starting positi","nameIsFixed":false,"resizingConstraint":45,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":315,"x":32,"y":41},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93FE3FE7-2D4B-45DF-A59E-EB7F7BC33A7A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Bold","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.8235294117647058,"green":0.4627450980392157,"red":0.09803921568627451},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Zero starting position","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Bold","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.6915275454521179,"green":0.4480062723159791,"red":0.2989124059677125},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {315, 32}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"3A3DD542-EA72-4F92-82CC-21A462901FDC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Non-zero strating po","nameIsFixed":false,"resizingConstraint":45,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":42,"width":380,"x":32,"y":306},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C7E976DF-3C69-44B1-BF90-099DDA2C87D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Bold","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0.6274509803921569,"red":1},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Non-zero strating position","attributes":[{"_class":"stringAttribute","location":0,"length":26,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Times-Bold","size":34}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0.3161849379539489,"green":0.5148410201072693,"red":0.8592702746391296},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 9}, {379, 32}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"group","do_objectID":"A077D852-94D6-4FC6-964F-235DA70D9A0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"latex","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":781,"x":36,"y":183},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D07B5711-DC1F-44EC-A8BE-44C482DC88B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.5836544945126488},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableInferredGroupLayout","axis":1,"layoutAnchor":1,"maxSize":0,"minSize":0},"layers":[{"_class":"shapePath","do_objectID":"898F99A3-8602-4F3B-88F9-41F9C08C3108","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":11,"x":81,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"202BFFB0-17CD-424B-9D88-0FDB1369B391","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"group","do_objectID":"9A9B9549-8D75-437D-AFC7-F0AF324B3127","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":161,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5E927093-4879-445F-87D9-9729576C92D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"544C56CD-A8B3-4A3C-A31D-940A4620B3D5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":3.552713678800501e-15,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0505EDF8-9BA5-4485-B648-095CC1F84D34","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10275689223057644, 0.64414414414414412}","curveMode":4,"curveTo":"{0.19632414369256476, 0.6451451451451452}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14786967418546365, 0.64414414414414412}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.013366750208855478, 0.68918918918918914}","curveMode":2,"curveTo":"{0.06683375104427737, 0.65315315315315314}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.040100250626566414, 0.6711711711711712}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.80830830830830835}","curveMode":3,"curveTo":"{0, 0.71121121121121122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73723723723723722}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22138680033416872, 0.97397397397397389}","curveMode":2,"curveTo":"{0.044277360066833762, 0.86986986986986992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13283208020050125, 0.92192192192192191}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6157059314954052, 1}","curveMode":3,"curveTo":"{0.33166248955722644, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46365914786967416, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94653299916457811, 0.8598598598598598}","curveMode":2,"curveTo":"{0.74269005847953207, 0.97197197197197205}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84461152882205515, 0.91591591591591592}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.6551551551551551}","curveMode":4,"curveTo":"{0.99832915622389307, 0.78728728728728736}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.69819819819819817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.9164578111946533, 0.536036036036036}","curveMode":2,"curveTo":"{0.98329156223893066, 0.6141141141141141}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94987468671679198, 0.57507507507507505}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78279030910609848, 0.44394394394394399}","curveMode":2,"curveTo":"{0.87635756056808689, 0.50200200200200196}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82957393483709274, 0.47297297297297297}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56892230576441105, 0.33083083083083087}","curveMode":3,"curveTo":"{0.71595655806182124, 0.4069069069069069}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62907268170426067, 0.36186186186186187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37844611528822053, 0.22372372372372373}","curveMode":4,"curveTo":"{0.4853801169590643, 0.28478478478478475}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37844611528822053, 0.22372372372372373}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23057644110275688, 0.13963963963963963}","curveMode":1,"curveTo":"{0.23057644110275688, 0.13963963963963963}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.23057644110275688, 0.13963963963963963}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68337510442773586, 0.13813813813813813}","curveMode":4,"curveTo":"{0.42105263157894735, 0.13813813813813813}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42105263157894735, 0.13813813813813813}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85129490392648288, 0.14764764764764765}","curveMode":4,"curveTo":"{0.82289055973266489, 0.14064064064064064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83959899749373434, 0.14564564564564564}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89974937343358397, 0.27927927927927926}","curveMode":4,"curveTo":"{0.87134502923976609, 0.19219219219219219}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.89974937343358397, 0.27927927927927926}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89974937343358397, 0.28378378378378377}","curveMode":1,"curveTo":"{0.89974937343358397, 0.28378378378378377}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.89974937343358397, 0.28378378378378377}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.28378378378378377}","curveMode":1,"curveTo":"{1, 0.28378378378378377}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.28378378378378377}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99832915622389307, 0.27627627627627627}","curveMode":4,"curveTo":"{1, 0.27927927927927926}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.27927927927927926}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94736842105263153, 0.05455455455455456}","curveMode":2,"curveTo":"{0.98746867167919794, 0.23073073073073072}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96741854636591473, 0.14264264264264265}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92982456140350878, 0.0045045045045045045}","curveMode":4,"curveTo":"{0.93483709273182958, 0.0085085085085085076}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92982456140350878, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92982456140350878, 0}","curveMode":1,"curveTo":"{0.92982456140350878, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.92982456140350878, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.028528528528528527}","curveMode":1,"curveTo":"{0, 0.028528528528528527}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.028528528528528527}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.053553553553553547}","curveMode":4,"curveTo":"{0, 0.046546546546546545}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.046546546546546545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.025062656641604009, 0.077077077077077075}","curveMode":2,"curveTo":"{0.0050125313283208017, 0.061061061061061059}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.015037593984962405, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13868003341687551, 0.15365365365365366}","curveMode":2,"curveTo":"{0.050125313283208017, 0.0945945945945946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.090225563909774431, 0.12162162162162163}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23057644110275688, 0.21571571571571571}","curveMode":4,"curveTo":"{0.18045112781954886, 0.18168168168168169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21553884711779447, 0.2057057057057057}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34252297410192145, 0.28828828828828829}","curveMode":2,"curveTo":"{0.25898078529657481, 0.23423423423423423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3007518796992481, 0.26126126126126126}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.40100250626566414, 0.32682682682682679}","curveMode":2,"curveTo":"{0.37092731829573933, 0.30680680680680683}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38596491228070173, 0.31681681681681684}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.49206349206349209, 0.38938938938938938}","curveMode":2,"curveTo":"{0.42522974101921468, 0.34334334334334332}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45864661654135336, 0.36636636636636638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5421888053467, 0.42842842842842838}","curveMode":2,"curveTo":"{0.51545530492898917, 0.40640640640640646}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52882205513784464, 0.41741741741741739}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61152882205513781, 0.48148148148148151}","curveMode":2,"curveTo":"{0.56140350877192979, 0.44344344344344344}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5864661654135338, 0.46246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.64912280701754388, 0.5235235235235236}","curveMode":2,"curveTo":"{0.62907268170426067, 0.49749749749749744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63909774436090228, 0.51051051051051055}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69172932330827064, 0.57007007007007005}","curveMode":2,"curveTo":"{0.66165413533834583, 0.53803803803803796}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67669172932330823, 0.55405405405405406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71595655806182124, 0.61811811811811812}","curveMode":2,"curveTo":"{0.70258980785296565, 0.58608608608608603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7092731829573935, 0.60210210210210213}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73182957393483705, 0.66116116116116108}","curveMode":2,"curveTo":"{0.72180451127819545, 0.63313313313313313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72681704260651625, 0.64714714714714716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73433583959899751, 0.75975975975975973}","curveMode":3,"curveTo":"{0.73433583959899751, 0.67767767767767761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73433583959899751, 0.69669669669669665}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.59231411862990802, 0.90640640640640635}","curveMode":2,"curveTo":"{0.70593149540517963, 0.81431431431431434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64912280701754388, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35087719298245612, 0.92942942942942941}","curveMode":3,"curveTo":"{0.51127819548872178, 0.92942942942942941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40601503759398494, 0.92942942942942941}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21888053467000837, 0.88688688688688688}","curveMode":2,"curveTo":"{0.30242272347535504, 0.92092092092092093}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26065162907268169, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15622389306599832, 0.83833833833833837}","curveMode":2,"curveTo":"{0.18964076858813703, 0.87037037037037035}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17293233082706766, 0.85435435435435436}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14786967418546365, 0.82482482482482489}","curveMode":2,"curveTo":"{0.14786967418546365, 0.8288288288288288}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14786967418546365, 0.82582582582582587}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19047619047619047, 0.82432432432432434}","curveMode":3,"curveTo":"{0.15204678362573101, 0.82432432432432434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16040100250626566, 0.82432432432432434}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.28487886382623223, 0.78928928928928921}","curveMode":2,"curveTo":"{0.22138680033416877, 0.81731731731731738}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25313283208020049, 0.80330330330330335}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3007518796992481, 0.70920920920920916}","curveMode":2,"curveTo":"{0.3007518796992481, 0.76626626626626626}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3007518796992481, 0.73423423423423428}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23391812865497078, 0.65415415415415423}","curveMode":2,"curveTo":"{0.28738512949039263, 0.68818818818818817}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26065162907268169, 0.6711711711711712}"}]}]},{"_class":"group","do_objectID":"797F8B42-64AB-4991-8427-9F49A309F363","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":12.99999999999999,"x":283,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFB4640B-254F-4818-B4FD-ACB556B239DF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E14005BD-D15F-47F0-9DAE-F975EAB2DBEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":12.99999999999999,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E78795D-5B06-431C-AA72-936C56E5C76F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16144578313253011, 0.70596797671033484}","curveMode":4,"curveTo":"{0.25461847389558229, 0.7069383794274624}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20481927710843373, 0.70596797671033484}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.079518072289156624, 0.74721009218825807}","curveMode":2,"curveTo":"{0.12771084337349398, 0.71421639980591944}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10361445783132531, 0.73071324599708876}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.065060240963855417, 0.84813197476952928}","curveMode":4,"curveTo":"{0.06666666666666668, 0.76855895196506552}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.065060240963855417, 0.79475982532751088}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25783132530120484, 0.97913634158175633}","curveMode":2,"curveTo":"{0.10361445783132531, 0.89568170790878221}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18072289156626506, 0.93740902474526933}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51646586345381518, 1}","curveMode":3,"curveTo":"{0.35100401606425707, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46024096385542168, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68514056224899589, 0.98689956331877726}","curveMode":4,"curveTo":"{0.5518072289156627, 0.99951479864143611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5662650602409639, 0.99854439592430855}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.90120481927710838, 0.8816108685104318}","curveMode":2,"curveTo":"{0.77590361445783129, 0.96118389131489579}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83855421686746989, 0.92139737991266379}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93493975903614457, 0.74138767588549248}","curveMode":4,"curveTo":"{0.93333333333333324, 0.83842794759825323}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93493975903614457, 0.79184861717612809}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79839357429718871, 0.5972828723920427}","curveMode":2,"curveTo":"{0.90763052208835349, 0.69238233867054833}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8530120481927711, 0.64483260553129551}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62650602409638556, 0.54148471615720528}","curveMode":4,"curveTo":"{0.72289156626506024, 0.56283357593401262}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62650602409638556, 0.54148471615720528}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61927710843373496, 0.53760310528869482}","curveMode":4,"curveTo":"{0.61927710843373496, 0.53857350800582238}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.61927710843373496, 0.53857350800582238}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65542168674698797, 0.53226589034449301}","curveMode":2,"curveTo":"{0.62650602409638556, 0.53614750121300336}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64096385542168677, 0.53420669577874813}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74297188755020072, 0.51431344007763224}","curveMode":2,"curveTo":"{0.67871485943775101, 0.52789907811741876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71084337349397586, 0.5211062590975255}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93413654618473896, 0.43910722950024261}","curveMode":4,"curveTo":"{0.77349397590361446, 0.5041242115477923}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80240963855421688, 0.49053857350800584}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.21009218825812714}","curveMode":2,"curveTo":"{1, 0.37117903930131002}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.75100401606425704, 0.028626880155264441}","curveMode":2,"curveTo":"{0.95020080321285139, 0.14313440077632217}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85060240963855427, 0.085880640465793301}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34377510040160647, 0}","curveMode":3,"curveTo":"{0.62489959839357423, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.472289156626506, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.046586345381526111, 0.10431829209121785}","curveMode":2,"curveTo":"{0.2329317269076305, 0.020863658418243575}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13975903614457832, 0.062590975254730716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.24842309558466763}","curveMode":3,"curveTo":"{0, 0.15720524017467249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.22125181950509462}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.072289156626506021, 0.30325084910237748}","curveMode":2,"curveTo":"{0.014457831325301205, 0.2702571567200388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043373493975903614, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19678714859437749, 0.31295487627365359}","curveMode":4,"curveTo":"{0.10843373493975904, 0.31198447355652598}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15180722891566265, 0.31295487627365359}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29156626506024097, 0.26928675400291119}","curveMode":2,"curveTo":"{0.23373493975903614, 0.3042212518195051}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26265060240963856, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30602409638554218, 0.21057738961669095}","curveMode":3,"curveTo":"{0.30602409638554218, 0.24745269286754004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30602409638554218, 0.22125181950509462}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29397590361445786, 0.18340611353711792}","curveMode":2,"curveTo":"{0.30361445783132529, 0.20087336244541484}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29879518072289157, 0.19213973799126638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27550200803212854, 0.16205725376031052}","curveMode":2,"curveTo":"{0.28835341365461847, 0.17564289180009704}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28192771084337348, 0.16885007278020378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24417670682730927, 0.1465308102862688}","curveMode":2,"curveTo":"{0.26666666666666666, 0.15623483745754488}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25542168674698795, 0.15138282387190685}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2184738955823293, 0.13682678311499272}","curveMode":2,"curveTo":"{0.23453815261044178, 0.14264919941775836}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22650602409638554, 0.13973799126637554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19437751004016066, 0.13294517224648228}","curveMode":2,"curveTo":"{0.21044176706827311, 0.13488597768073751}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20240963855421687, 0.1339155749636099}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.18313253012048192, 0.12954876273653565}","curveMode":4,"curveTo":"{0.18795180722891566, 0.13148956817079088}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.18313253012048192, 0.12954876273653565}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25542168674698795, 0.08442503639010189}","curveMode":4,"curveTo":"{0.17349397590361446, 0.12809315866084425}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.17349397590361446, 0.12809315866084425}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56064257028112452, 0.062590975254730716}","curveMode":3,"curveTo":"{0.35502008032128518, 0.062590975254730716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.472289156626506, 0.062590975254730716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69959839357429709, 0.1717612809315866}","curveMode":4,"curveTo":"{0.62730923694779117, 0.088306647258612328}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67228915662650601, 0.13973799126637554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7132530120481928, 0.28675400291120817}","curveMode":4,"curveTo":"{0.7132530120481928, 0.22076661814653084}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7132530120481928, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7132530120481928, 0.40805434255215911}","curveMode":4,"curveTo":"{0.7132530120481928, 0.31586608442503639}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.7132530120481928, 0.31586608442503639}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53493975903614455, 0.50655021834061131}","curveMode":4,"curveTo":"{0.66184738955823297, 0.46967491508976228}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5590361445783133, 0.50072780203784573}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.41204819277108434, 0.51091703056768556}","curveMode":4,"curveTo":"{0.4859437751004016, 0.509946627850558}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41204819277108434, 0.51091703056768556}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31084337349397589, 0.51237263464337701}","curveMode":1,"curveTo":"{0.31084337349397589, 0.51237263464337701}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31084337349397589, 0.51237263464337701}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30040160642570279, 0.5181950509461426}","curveMode":4,"curveTo":"{0.30361445783132529, 0.51528384279475981}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30361445783132529, 0.51528384279475981}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29879518072289157, 0.55604075691411936}","curveMode":2,"curveTo":"{0.29879518072289157, 0.52595827268316353}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29879518072289157, 0.53857350800582238}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36305220883534134, 0.56477438136826785}","curveMode":3,"curveTo":"{0.30522088353413651, 0.56477438136826785}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3180722891566265, 0.56477438136826785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51244979919678713, 0.57690441533236292}","curveMode":4,"curveTo":"{0.40963855421686746, 0.56720038816108687}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45783132530120479, 0.57205240174672489}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65220883534136553, 0.66909267345948575}","curveMode":2,"curveTo":"{0.56224899598393574, 0.5972828723920427}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.60722891566265058, 0.63318777292576423}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67469879518072284, 0.79621542940320233}","curveMode":4,"curveTo":"{0.67469879518072284, 0.72343522561863172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.67469879518072284, 0.79621542940320233}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67469879518072284, 0.86317321688500726}","curveMode":4,"curveTo":"{0.67469879518072284, 0.80786026200873362}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.67469879518072284, 0.80786026200873362}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55502008032128514, 0.93643862202814176}","curveMode":3,"curveTo":"{0.64658634538152604, 0.9015041242115478}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.59036144578313254, 0.92285298398835514}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.42570281124497988, 0.94323144104803491}","curveMode":3,"curveTo":"{0.5172690763052209, 0.94323144104803491}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47710843373493977, 0.94323144104803491}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29156626506024097, 0.91654536632702566}","curveMode":2,"curveTo":"{0.37831325301204821, 0.93789422610383311}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33493975903614459, 0.92721979621542938}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2257028112449799, 0.88209606986899558}","curveMode":2,"curveTo":"{0.26104417670682734, 0.90538573508005826}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2433734939759036, 0.89374090247452698}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21686746987951808, 0.87627365356622999}","curveMode":4,"curveTo":"{0.21686746987951808, 0.87627365356622999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.21686746987951808, 0.87627365356622999}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2289156626506024, 0.87530325084910243}","curveMode":4,"curveTo":"{0.22409638554216868, 0.87627365356622999}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22409638554216868, 0.87627365356622999}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25140562248995985, 0.87239204269771964}","curveMode":2,"curveTo":"{0.23534136546184736, 0.87433284813197476}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2433734939759036, 0.8733624454148472}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27550200803212854, 0.86220281416787969}","curveMode":2,"curveTo":"{0.25943775100401606, 0.86996603590490051}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26746987951807227, 0.86608442503639005}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3076305220883534, 0.85298398835516742}","curveMode":2,"curveTo":"{0.28514056224899603, 0.85880640465793301}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29638554216867469, 0.85589519650655022}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3253012048192771, 0.83212032993692375}","curveMode":2,"curveTo":"{0.31566265060240961, 0.84764677341096561}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32048192771084338, 0.83988355167394468}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34779116465863458, 0.81125667151868031}","curveMode":2,"curveTo":"{0.33172690763052204, 0.82484230955846671}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33975903614457831, 0.81804949053857345}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34698795180722891, 0.76758854924793773}","curveMode":4,"curveTo":"{0.35020080321285141, 0.80155264434740414}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34698795180722891, 0.7889374090247453}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2907630522088353, 0.7156720038816109}","curveMode":2,"curveTo":"{0.3357429718875502, 0.74866569626394941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31325301204819278, 0.73216885007278021}"}]}]},{"_class":"group","do_objectID":"AFBFB777-31BA-4B9A-A6C0-6162017A99CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":14,"x":397,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AA3414E-9CDF-4F10-A453-FFBEE5820338","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"F1E6B6BC-1039-4C5C-AB15-0E5CEC2D9302","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":14,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B39DCA20-DFC5-4040-95F0-BD9BA61C21BF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A1270A58-909E-426D-8524-B5C5753569A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":14,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C44D9ED-E437-43BC-8E14-92F201A94942","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95259593679458243, 0.0029542097488921715}","curveMode":4,"curveTo":"{0.97968397291196385, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97968397291196385, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51392024078254328, 0.0044313146233382573}","curveMode":2,"curveTo":"{0.85553047404063209, 0.0044313146233382573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68848758465011284, 0.0044313146233382573}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38600451467268621, 0}","curveMode":4,"curveTo":"{0.41309255079006774, 0.0029542097488921715}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.38600451467268621, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36568848758465011, 0}","curveMode":1,"curveTo":"{0.36568848758465011, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36568848758465011, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36568848758465011, 0.067946824224519947}","curveMode":1,"curveTo":"{0.36568848758465011, 0.067946824224519947}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36568848758465011, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46576373212942063, 0.067946824224519947}","curveMode":4,"curveTo":"{0.43566591422121898, 0.067946824224519947}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43566591422121898, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5071482317531979, 0.067946824224519947}","curveMode":2,"curveTo":"{0.48607975921745677, 0.067946824224519947}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49661399548532731, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55003762227238528, 0.072870507139340235}","curveMode":2,"curveTo":"{0.51993980436418352, 0.068931560807483999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53498871331828446, 0.070901033973412117}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57261098570353652, 0.081240768094534718}","curveMode":2,"curveTo":"{0.56057185854025582, 0.075332348596750365}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56659142212189617, 0.078286558345642535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5838976674191122, 0.092072870507139346}","curveMode":4,"curveTo":"{0.57787810383747173, 0.08517971442639094}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58239277652370203, 0.090103397341211228}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58465011286681712, 0.16986706056129985}","curveMode":4,"curveTo":"{0.58465011286681712, 0.1186607582471689}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.58465011286681712, 0.16986706056129985}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58465011286681712, 0.24372230428360414}","curveMode":1,"curveTo":"{0.58465011286681712, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58465011286681712, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.24372230428360414}","curveMode":1,"curveTo":"{0, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.31166912850812406}","curveMode":1,"curveTo":"{0, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57110609480812646, 0.88133924175283107}","curveMode":4,"curveTo":"{0.34085778781038373, 0.6528803545051699}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34085778781038373, 0.6528803545051699}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69375470278404816, 0.99901526341703595}","curveMode":4,"curveTo":"{0.68773513920240792, 0.99606105366814379}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69074492099322804, 0.99704579025110784}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73814898419864561, 1}","curveMode":4,"curveTo":"{0.70955605718585402, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73814898419864561, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77878103837471779, 1}","curveMode":1,"curveTo":"{0.77878103837471779, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77878103837471779, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.99113737075332353}","curveMode":1,"curveTo":"{0.79232505643340856, 0.99113737075332353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.99113737075332353}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.31166912850812406}","curveMode":1,"curveTo":"{0.79232505643340856, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.31166912850812406}","curveMode":1,"curveTo":"{1, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.24372230428360414}","curveMode":1,"curveTo":"{1, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.24372230428360414}","curveMode":1,"curveTo":"{0.79232505643340856, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.12801575578532742}","curveMode":4,"curveTo":"{0.79232505643340856, 0.16838995568685378}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.79232505643340856, 0.16838995568685378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.090595765632693254}","curveMode":2,"curveTo":"{0.79232505643340856, 0.10438207779419006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79232505643340856, 0.097488921713441659}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.81790820165537992, 0.072870507139340235}","curveMode":4,"curveTo":"{0.79683972911963885, 0.084687346134908914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80586907449209932, 0.079763663220088626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93453724604966137, 0.067946824224519947}","curveMode":4,"curveTo":"{0.86079759217456731, 0.068931560807483999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93453724604966137, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.067946824224519947}","curveMode":1,"curveTo":"{1, 0.067946824224519947}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"CA772598-C061-4B40-B9DE-95AE203B3222","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.85376661742984,"width":6.920993227990971,"x":1.453724604966145,"y":6.856720827178743},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4861A16E-2181-46F5-8928-C298064CD95B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.0029940119760479044}","curveMode":1,"curveTo":"{0, 0.0029940119760479044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.0029940119760479044}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.49771689497716892, 0}","curveMode":1,"curveTo":"{0.49771689497716892, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49771689497716892, 0}"}]}],"windingRule":0}]},{"_class":"group","do_objectID":"440BA483-8B74-42A2-A5F5-A51ECC922AC3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":13,"x":512,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C6952E28-A071-4A96-B102-BAA4BF30587D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"7EB95B93-C8AC-4035-AE23-8DEFBA6864D5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8AE88270-FC39-435F-BDF7-1C90AF977297","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2857142857142857, 0.2369186046511628}","curveMode":2,"curveTo":"{0.2857142857142857, 0.28246124031007752}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2857142857142857, 0.26017441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21888053467000837, 0.18653100775193796}","curveMode":2,"curveTo":"{0.27234753550543023, 0.21753875968992251}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24561403508771928, 0.20203488372093023}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14786967418546365, 0.17877906976744187}","curveMode":4,"curveTo":"{0.18629908103592313, 0.17877906976744187}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14786967418546365, 0.17877906976744187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2071846282372598, 0.10222868217054265}","curveMode":4,"curveTo":"{0.13032581453634084, 0.17877906976744187}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13032581453634084, 0.17877906976744187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55304928989139523, 0.063953488372093026}","curveMode":3,"curveTo":"{0.30910609857978283, 0.063953488372093026}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43609022556390975, 0.063953488372093026}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72347535505430249, 0.18313953488372092}","curveMode":4,"curveTo":"{0.63826232247284886, 0.093023255813953487}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69172932330827064, 0.15116279069767441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73934837092731831, 0.43701550387596894}","curveMode":2,"curveTo":"{0.73934837092731831, 0.24515503875968994}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73934837092731831, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62823725981620726, 0.57122093023255816}","curveMode":4,"curveTo":"{0.71679197994987465, 0.50436046511627908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67167919799498743, 0.53924418604651159}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.52631578947368418, 0.58720930232558144}","curveMode":4,"curveTo":"{0.57978279030910607, 0.58720930232558144}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.52631578947368418, 0.58720930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38095238095238093, 0.58720930232558144}","curveMode":4,"curveTo":"{0.51127819548872178, 0.58720930232558144}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.51127819548872178, 0.58720930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.20885547201336677, 0.48158914728682167}","curveMode":4,"curveTo":"{0.28237259816207183, 0.55426356589147285}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21553884711779447, 0.48837209302325579}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19298245614035087, 0.47577519379844957}","curveMode":2,"curveTo":"{0.20300751879699247, 0.47771317829457366}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19799498746867167, 0.47674418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13199665831244781, 0.47383720930232559}","curveMode":4,"curveTo":"{0.18045112781954886, 0.47480620155038761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16040100250626566, 0.47383720930232559}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10944026733500418, 0.48643410852713181}","curveMode":4,"curveTo":"{0.11612364243943191, 0.47674418604651164}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11278195488721804, 0.48255813953488375}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10776942355889724, 0.73691860465116277}","curveMode":4,"curveTo":"{0.10776942355889724, 0.57122093023255816}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10776942355889724, 0.73691860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10776942355889724, 0.97286821705426363}","curveMode":4,"curveTo":"{0.10776942355889724, 0.92441860465116277}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.10776942355889724, 0.92441860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12364243943191311, 0.99903100775193809}","curveMode":4,"curveTo":"{0.11194653299916459, 0.99709302325581395}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12030075187969924, 0.99709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13199665831244781, 1}","curveMode":2,"curveTo":"{0.126984126984127, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13032581453634084, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21637426900584797, 0.98062015503875966}","curveMode":2,"curveTo":"{0.14954051796157061, 0.99612403100775204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18295739348370926, 0.98837209302325579}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37928153717627405, 0.95736434108527124}","curveMode":2,"curveTo":"{0.26232247284878862, 0.97286821705426363}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32080200501253131, 0.96511627906976749}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62740183792815363, 0.95348837209302328}","curveMode":3,"curveTo":"{0.44193817878028407, 0.95348837209302328}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50877192982456143, 0.95348837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86299081035923142, 0.99806201550387597}","curveMode":4,"curveTo":"{0.74101921470342524, 0.96705426356589153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84962406015037595, 0.9941860465116279}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89557226399331658, 1}","curveMode":2,"curveTo":"{0.87385129490392655, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8822055137844611, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.90225563909774431, 0.97383720930232553}","curveMode":4,"curveTo":"{0.90225563909774431, 0.99127906976744184}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.90225563909774431, 0.97383720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.76524644945697573, 0.86094961240310086}","curveMode":4,"curveTo":"{0.90225563909774431, 0.95494186046511631}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90225563909774431, 0.95494186046511631}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33667502088554724, 0.81395348837209303}","curveMode":3,"curveTo":"{0.59398496240601506, 0.81395348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38847117794486213, 0.81395348837209303}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24812030075187969, 0.82267441860465118}","curveMode":4,"curveTo":"{0.28989139515455303, 0.81686046511627908}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24812030075187969, 0.82267441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22305764411027568, 0.82558139534883723}","curveMode":1,"curveTo":"{0.22305764411027568, 0.82558139534883723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.22305764411027568, 0.82558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25480367585630742, 0.58914728682170536}","curveMode":4,"curveTo":"{0.22305764411027568, 0.57558139534883723}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22305764411027568, 0.57558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31662489557226403, 0.61531007751937983}","curveMode":2,"curveTo":"{0.27986633249791143, 0.59980620155038766}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2982456140350877, 0.60755813953488369}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.43024227234753548, 0.63856589147286824}","curveMode":2,"curveTo":"{0.34670008354218884, 0.62306201550387597}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38847117794486213, 0.6308139534883721}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65162907268170422, 0.64244186046511631}","curveMode":3,"curveTo":"{0.4728487886382623, 0.64244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51629072681704258, 0.64244186046511631}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95321637426900585, 0.48498062015503879}","curveMode":2,"curveTo":"{0.76608187134502925, 0.61094961240310075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85964912280701755, 0.54796511627906974}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.23498062015503879}","curveMode":2,"curveTo":"{1, 0.41036821705426352}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.32412790697674421}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73266499582289046, 0.032945736434108537}","curveMode":2,"curveTo":"{0.94653299916457811, 0.15891472868217055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83959899749373434, 0.095930232558139539}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31328320802005011, 0}","curveMode":3,"curveTo":"{0.60233918128654962, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44862155388471175, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.040935672514619909, 0.1308139534883721}","curveMode":2,"curveTo":"{0.2046783625730994, 0.02616279069767442}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12280701754385964, 0.078488372093023256}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.27906976744186046}","curveMode":3,"curveTo":"{0, 0.18992248062015507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.2558139534883721}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.045948203842940676, 0.32461240310077522}","curveMode":2,"curveTo":"{0.0091896407685881313, 0.29748062015503873}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.027568922305764409, 0.31104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10526315789473684, 0.34108527131782945}","curveMode":2,"curveTo":"{0.065162907268170422, 0.33333333333333337}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085213032581453629, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.1846282372598162, 0.34302325581395349}","curveMode":3,"curveTo":"{0.12447786131996659, 0.34302325581395349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14285714285714285, 0.34302325581395349}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27234753550543023, 0.30184108527131781}","curveMode":2,"curveTo":"{0.21888053467000837, 0.3347868217054264}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24561403508771928, 0.3183139534883721}"}]}]},{"_class":"group","do_objectID":"7781A40C-30C4-4DC7-9D12-CC5363C951E3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":13,"x":653,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"219BB76E-553A-46A8-93A0-7A4D9B867DA1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"B3803378-ABC2-42AF-B250-E6C64D631A1C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"46E82CE4-264B-408F-9E38-F18F56B08FEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A6EB1084-89FB-4F7B-A202-5770F2BFF03E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999999,"width":12.99999999999999,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B63AC95-C3F2-4C8D-A888-6F4CBC2AE8F4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0001509433962264151, 0.64486434108527124}","curveMode":4,"curveTo":"{-0.0014591194968553401, 0.40843023255813954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0001509433962264151, 0.48691860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.326188679245283, 0.95397286821705429}","curveMode":2,"curveTo":"{0.065358490566037736, 0.76986434108527146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19577358490566038, 0.86191860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74158490566037738, 1}","curveMode":3,"curveTo":"{0.47109433962264152, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6304905660377359, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.91788679245283022, 0.91279069767441856}","curveMode":2,"curveTo":"{0.82128301886792454, 0.98255813953488369}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86958490566037738, 0.94767441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94203773584905659, 0.80717054263565902}","curveMode":3,"curveTo":"{0.94203773584905659, 0.87403100775193809}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94203773584905659, 0.83139534883720934}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.88568553459119503, 0.75872093023255816}","curveMode":2,"curveTo":"{0.93076729559748428, 0.78779069767441856}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90822641509433966, 0.77325581395348841}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77700628930817617, 0.75145348837209303}","curveMode":2,"curveTo":"{0.85428930817610071, 0.75145348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81403773584905659, 0.75145348837209303}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69811320754716977, 0.78536821705426363}","curveMode":2,"curveTo":"{0.74641509433962261, 0.75823643410852726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72226415094339624, 0.77180232558139539}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68603773584905658, 0.87112403100775204}","curveMode":3,"curveTo":"{0.68603773584905658, 0.80426356589147296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68603773584905658, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.764125786163522, 0.92684108527131781}","curveMode":4,"curveTo":"{0.72387421383647799, 0.89680232558139539}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79954716981132079, 0.90552325581395354}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53549685534591196, 0.94186046511627908}","curveMode":4,"curveTo":"{0.71421383647798742, 0.93895348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64981132075471693, 0.94186046511627908}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29157232704402514, 0.79069767441860461}","curveMode":4,"curveTo":"{0.44130817610062889, 0.91279069767441856}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36724528301886794, 0.85465116279069764}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25373584905660379, 0.56104651162790697}","curveMode":4,"curveTo":"{0.25373584905660379, 0.69282945736434098}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.25373584905660379, 0.56104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26420125786163523, 0.56104651162790697}","curveMode":4,"curveTo":"{0.2561509433962264, 0.55523255813953487}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2561509433962264, 0.55523255813953487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34148427672955978, 0.63226744186046513}","curveMode":4,"curveTo":"{0.27064150943396226, 0.56734496124031009}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27547169811320754, 0.57412790697674421}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53388679245283022, 0.66133720930232553}","curveMode":4,"curveTo":"{0.42762264150943397, 0.66133720930232553}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.53388679245283022, 0.66133720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61761006289308185, 0.66133720930232553}","curveMode":4,"curveTo":"{0.54354716981132079, 0.66133720930232553}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.54354716981132079, 0.66133720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77781132075471693, 0.62015503875968991}","curveMode":4,"curveTo":"{0.6828176100628931, 0.65213178294573648}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73916981132075477, 0.63372093023255816}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89373584905660375, 0.55038759689922478}","curveMode":2,"curveTo":"{0.8164528301886792, 0.60077519379844957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85509433962264147, 0.57558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98309433962264148, 0.44525193798449608}","curveMode":4,"curveTo":"{0.92513207547169807, 0.5227713178294574}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94928301886792454, 0.49273255813953487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.33720930232558138}","curveMode":4,"curveTo":"{1, 0.39341085271317822}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.28875968992248063}","curveMode":4,"curveTo":"{1, 0.31104651162790697}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.31104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97021383647798742, 0.1913759689922481}","curveMode":4,"curveTo":"{0.99597484276729553, 0.26792635658914732}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98792452830188682, 0.24854651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74802515723270446, 0.027131782945736441}","curveMode":2,"curveTo":"{0.91869182389937099, 0.13565891472868216}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83335849056603772, 0.081395348837209308}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.4646540880503145, 0}","curveMode":3,"curveTo":"{0.64015094339622647, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50973584905660374, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33745911949685531, 0.01937984496124031}","curveMode":2,"curveTo":"{0.42118238993710694, 0.0038759689922480637}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37932075471698112, 0.011627906976744186}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19577358490566038, 0.076550387596899222}","curveMode":2,"curveTo":"{0.29237735849056606, 0.033914728682170547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24407547169811319, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.087094339622641515, 0.17684108527131781}","curveMode":2,"curveTo":"{0.15471698113207547, 0.1051356589147287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12090566037735849, 0.14098837209302326}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0098113207547169817, 0.34011627906976744}","curveMode":2,"curveTo":"{0.05811320754716981, 0.22383720930232559}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.033962264150943396, 0.28197674418604651}"}]},{"_class":"shapePath","do_objectID":"D6FE1F61-2F1F-402E-961F-E6A449345D0E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.56976744186046,"width":6.404830188679243,"x":3.329962264150964,"y":1.4375},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"55BB8462-4D05-484A-8808-367339F72B76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.43627450980392157, 1}","curveMode":3,"curveTo":"{0.68137254901960786, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53431372549019607, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.20751633986928109, 0.92464539007092206}","curveMode":2,"curveTo":"{0.35130718954248363, 0.98492907801418439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27941176470588236, 0.95478723404255317}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.073529411764705885, 0.78546099290780136}","curveMode":2,"curveTo":"{0.15196078431372548, 0.88475177304964547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11274509803921569, 0.83510638297872342}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.013071895424836555, 0.63209219858156029}","curveMode":2,"curveTo":"{0.04575163398692815, 0.73492907801418439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.029411764705882353, 0.68351063829787229}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.37145390070921991}","curveMode":4,"curveTo":"{0.003267973856209104, 0.5771276595744681}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5186170212765957}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.098039215686274508, 0.13829787234042554}","curveMode":2,"curveTo":"{0.019607843137254902, 0.26595744680851063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.058823529411764705, 0.20212765957446807}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3235294117647059, 0.015957446808510637}","curveMode":4,"curveTo":"{0.16013071895424832, 0.086879432624113448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24509803921568626, 0.047872340425531915}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67156862745098034, 0}","curveMode":3,"curveTo":"{0.4101307189542483, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50490196078431371, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92973856209150341, 0.13297872340425532}","curveMode":3,"curveTo":"{0.7990196078431373, 0.033687943262411361}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88725490196078427, 0.10106382978723404}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99183006535947704, 0.26861702127659576}","curveMode":2,"curveTo":"{0.95915032679738577, 0.17287234042553193}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97549019607843135, 0.22074468085106383}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.64184397163120566}","curveMode":2,"curveTo":"{1, 0.36170212765957449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95915032679738577, 0.83244680851063835}","curveMode":2,"curveTo":"{0.99183006535947704, 0.73670212765957444}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97549019607843135, 0.78457446808510634}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7990196078431373, 0.96808510638297873}","curveMode":4,"curveTo":"{0.92973856209150341, 0.87234042553191493}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88725490196078427, 0.9042553191489362}"}]}],"windingRule":0}]},{"_class":"group","do_objectID":"88FD5E41-A469-4AA1-A36E-D7957ACFF8AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14,"x":767,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC58CDD4-DED5-4009-AC48-E55E61D7711F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"55E5ADDA-A26A-450C-B289-2744878580D5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D6672B7-0D21-4EB5-BF60-ACE95D758562","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0015503875968992194, 0.68958930276981856}","curveMode":4,"curveTo":"{0, 0.68767908309455583}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.68767908309455583}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.039534883720930232, 0.84383954154727792}","curveMode":4,"curveTo":"{0.014728682170542641, 0.74164278892072599}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.039534883720930232, 0.84383954154727792}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.076744186046511634, 0.99904489016236875}","curveMode":4,"curveTo":"{0.076744186046511634, 0.99713467048710602}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.076744186046511634, 0.99713467048710602}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12325581395348838, 1}","curveMode":4,"curveTo":"{0.092248062015503882, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12325581395348838, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16976744186046511, 1}","curveMode":1,"curveTo":"{0.16976744186046511, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.16976744186046511, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16976744186046511, 0.98471824259789886}","curveMode":4,"curveTo":"{0.16976744186046511, 0.99426934097421205}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.16976744186046511, 0.99426934097421205}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22790697674418606, 0.96322827125119392}","curveMode":2,"curveTo":"{0.18139534883720931, 0.97659980897803245}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20465116279069767, 0.96991404011461313}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38294573643410851, 0.95510983763132751}","curveMode":2,"curveTo":"{0.2682170542635659, 0.95893027698185296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32558139534883723, 0.95702005730659023}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71860465116279071, 0.95415472779369626}","curveMode":4,"curveTo":"{0.51395348837209298, 0.95415472779369626}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71860465116279071, 0.95415472779369626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.95415472779369626}","curveMode":1,"curveTo":"{1, 0.95415472779369626}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.95415472779369626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.89828080229226359}","curveMode":1,"curveTo":"{1, 0.89828080229226359}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.89828080229226359}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.82790697674418601, 0.75358166189111753}","curveMode":4,"curveTo":"{0.8418604651162791, 0.76504297994269344}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8418604651162791, 0.76504297994269344}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73953488372093024, 0.68099331423113652}","curveMode":2,"curveTo":"{0.8046511627906977, 0.73447946513849105}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77209302325581397, 0.70773638968481378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69999999999999996, 0.64613180515759316}","curveMode":2,"curveTo":"{0.71860465116279071, 0.66332378223495703}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70930232558139539, 0.6547277936962751}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63720930232558137, 0.58691499522445079}","curveMode":2,"curveTo":"{0.68372093023255809, 0.63085004775549181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66046511627906979, 0.60888252148997135}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60620155038759693, 0.54489016236867238}","curveMode":2,"curveTo":"{0.6217054263565891, 0.56972301814708692}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.61395348837209307, 0.55730659025787965}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56744186046511624, 0.48137535816618909}","curveMode":2,"curveTo":"{0.59534883720930232, 0.52722063037249278}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58139534883720934, 0.50429799426934097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.54496124031007742, 0.41738299904489012}","curveMode":2,"curveTo":"{0.55736434108527133, 0.45940783190066858}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55116279069767438, 0.43839541547277938}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.52635658914728678, 0.33046800382043934}","curveMode":2,"curveTo":"{0.53875968992248069, 0.39159503342884439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53255813953488373, 0.36103151862464183}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51550387596899228, 0.22922636103151864}","curveMode":2,"curveTo":"{0.52170542635658912, 0.29799426934097423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51860465116279075, 0.26361031518624639}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51162790697674421, 0.13276026743075453}","curveMode":4,"curveTo":"{0.5131782945736435, 0.19006685768863418}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51162790697674421, 0.14613180515759314}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51162790697674421, 0.092645654250238782}","curveMode":2,"curveTo":"{0.51162790697674421, 0.11938872970391594}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51162790697674421, 0.10601719197707736}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50930232558139532, 0.071633237822349566}","curveMode":4,"curveTo":"{0.51085271317829462, 0.081184336198662846}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50930232558139532, 0.071633237822349566}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50310077519379837, 0.042502387774594079}","curveMode":4,"curveTo":"{0.50930232558139532, 0.058739255014326648}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50930232558139532, 0.058739255014326648}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.44186046511627908, 0.0057306590257879654}","curveMode":2,"curveTo":"{0.48837209302325579, 0.02865329512893983}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46511627906976744, 0.017191977077363897}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36899224806201547, 0}","curveMode":3,"curveTo":"{0.41550387596899224, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38604651162790699, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.32170542635658916, 0.0071633237822349575}","curveMode":2,"curveTo":"{0.3527131782945736, 0.0014326647564469914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33720930232558138, 0.0042979942693409743}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27131782945736432, 0.046800382043935052}","curveMode":2,"curveTo":"{0.3054263565891473, 0.016236867239732569}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28837209302325584, 0.03151862464183381}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26279069767441859, 0.23973256924546321}","curveMode":3,"curveTo":"{0.26279069767441859, 0.065902578796561598}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26279069767441859, 0.08882521489971347}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51937984496124023, 0.58930276981852914}","curveMode":4,"curveTo":"{0.33798449612403103, 0.39637058261700098}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48837209302325579, 0.55873925501432664}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68372093023255809, 0.73209169054441259}","curveMode":4,"curveTo":"{0.5844961240310077, 0.64708691499522453}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68372093023255809, 0.73209169054441259}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79069767441860461, 0.82234957020057309}","curveMode":1,"curveTo":"{0.79069767441860461, 0.82234957020057309}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79069767441860461, 0.82234957020057309}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30465116279069765, 0.82234957020057309}","curveMode":4,"curveTo":"{0.57441860465116279, 0.82234957020057309}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.57441860465116279, 0.82234957020057309}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13953488372093023, 0.81088825214899718}","curveMode":4,"curveTo":"{0.16279069767441862, 0.81948424068767911}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14883720930232558, 0.81375358166189116}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.11550387596899225, 0.75931232091690548}","curveMode":2,"curveTo":"{0.13100775193798447, 0.79942693409742116}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12325581395348838, 0.77936962750716332}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10000000000000001, 0.7177650429799427}","curveMode":4,"curveTo":"{0.10775193798449612, 0.73877745940783202}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0.7177650429799427}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.093023255813953487, 0.68767908309455583}","curveMode":1,"curveTo":"{0.093023255813953487, 0.68767908309455583}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.093023255813953487, 0.68767908309455583}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.093023255813953487, 0.68338108882521487}","curveMode":1,"curveTo":"{0.093023255813953487, 0.68338108882521487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.093023255813953487, 0.68338108882521487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.68338108882521487}","curveMode":1,"curveTo":"{0, 0.68338108882521487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.68338108882521487}"}]}]},{"_class":"group","do_objectID":"C991F366-D550-464C-9380-5B77EA1436E7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"latex","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":0,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F3747437-D61D-4826-B35A-EA1C67F21CCB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableInferredGroupLayout","axis":1,"layoutAnchor":1,"maxSize":0,"minSize":0},"layers":[{"_class":"group","do_objectID":"1DA2F21D-67B3-4C38-93F8-6AC3F0796084","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9468CD27-79F0-46F8-A1D3-19EED51A9305","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"0EDE60D1-3837-4200-B15C-95C1032E6C7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"28D93A3D-BBFB-4FFF-97BA-3D4B9F14487F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"44CEB714-9601-46FB-BD4C-E35EB7AF7A02","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":13,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1470F875-2AE4-4F1E-85D6-DA7AE0D66264","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"2C03AD64-41E4-4AD3-A997-87BD9A92F4DD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20,"width":7,"x":3,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F10154B-FA0E-4B69-A23E-3761AAAC2B09","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0}]}]}]},{"_class":"group","do_objectID":"26C875A5-1DE5-481F-8A9A-43FADD118B16","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"latex","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24.00000000000006,"width":809,"x":31,"y":447.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6E1FFB59-DAAE-4C17-B3EA-1ECD8EEE1422","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":0.5836544945126488},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableInferredGroupLayout","axis":1,"layoutAnchor":1,"maxSize":0,"minSize":0},"layers":[{"_class":"group","do_objectID":"D230CE91-E2D0-4E57-82F4-C69845A5C361","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":46.00000000000001,"x":77,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D82F780-394D-4E0D-BC92-975C723D34DD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"A7C102BD-C110-4654-AE16-2878DD057428","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372091,"width":11.76505576208178,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6807ABF4-79B8-4CCE-AAC9-BD683AD752F9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"7F086298-E8D8-4D5A-B5EC-36611CBB4260","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.39851301115242,"x":15.59553903345723,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08B9F853-B244-4840-88A0-786E146B94A3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"1FFF9E32-181D-447A-899A-A9B2343D20C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999998,"width":14.39851301115242,"x":3.552713678800501e-15,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7343643E-21E4-49D4-A07F-94738250B6DB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"30E48EDE-8702-4FF2-AA9B-CFDD5A13CAB2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.49273255813953,"width":7.695167286245361,"x":3.351672862453537,"y":1.270348837209298},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10A38FDB-6437-4644-AA50-59AE6C51F73F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"DA90991B-CCC2-4F17-855B-D29AE184688F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372091,"width":11.76505576208179,"x":34.23494423791822,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A52B54D-7D05-49C6-9AD1-C44A34367089","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]}]},{"_class":"group","do_objectID":"B47997C6-4BB1-4AA0-9840-8D2FE9D92466","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":47.00000000000001,"x":161,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4DBEC2E3-FA10-4340-8DF9-C6642FB6F9B8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"88518824-CD78-43EB-BD03-69908F5429CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372093,"width":11.82735918068764,"x":3.552713678800501e-15,"y":0.7354651162790731},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"000A6701-0248-4D7F-B483-74DBEB63FCCE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"128F7336-9080-424A-9BE2-1849F63926A3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.474762253109,"x":15.67812728602778,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5039E77-D561-4029-AAB5-6CE64D55ACEB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"77BAE99F-5532-4BA0-99BA-A56BAE134E8E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.474762253109,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5397C529-216B-4495-9436-2DF12A1C1FDA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"788AD8F7-9344-47E2-AC98-2602EA7A6705","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.49273255813953,"width":7.735918068763716,"x":3.369422092172642,"y":1.270348837209286},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8008E61D-B5E7-41FE-9183-1A185A5981A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"AA3362D6-DAEF-48E7-A69B-ED3BCE7833D2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372093,"width":13.71836137527433,"x":33.28163862472569,"y":0.7354651162790731},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3A3D3A6-8C97-4403-8B8D-993EA321BCC5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10275689223057644, 0.64414414414414412}","curveMode":4,"curveTo":"{0.19632414369256476, 0.6451451451451452}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14786967418546365, 0.64414414414414412}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.013366750208855478, 0.68918918918918914}","curveMode":2,"curveTo":"{0.06683375104427737, 0.65315315315315314}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.040100250626566414, 0.6711711711711712}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.80830830830830835}","curveMode":3,"curveTo":"{0, 0.71121121121121122}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73723723723723722}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22138680033416872, 0.97397397397397389}","curveMode":2,"curveTo":"{0.044277360066833762, 0.86986986986986992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13283208020050125, 0.92192192192192191}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6157059314954052, 1}","curveMode":3,"curveTo":"{0.33166248955722644, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46365914786967416, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94653299916457811, 0.8598598598598598}","curveMode":2,"curveTo":"{0.74269005847953207, 0.97197197197197205}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84461152882205515, 0.91591591591591592}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.6551551551551551}","curveMode":4,"curveTo":"{0.99832915622389307, 0.78728728728728736}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.69819819819819817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.9164578111946533, 0.536036036036036}","curveMode":2,"curveTo":"{0.98329156223893066, 0.6141141141141141}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94987468671679198, 0.57507507507507505}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78279030910609848, 0.44394394394394399}","curveMode":2,"curveTo":"{0.87635756056808689, 0.50200200200200196}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82957393483709274, 0.47297297297297297}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56892230576441105, 0.33083083083083087}","curveMode":3,"curveTo":"{0.71595655806182124, 0.4069069069069069}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62907268170426067, 0.36186186186186187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37844611528822053, 0.22372372372372373}","curveMode":4,"curveTo":"{0.4853801169590643, 0.28478478478478475}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37844611528822053, 0.22372372372372373}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23057644110275688, 0.13963963963963963}","curveMode":1,"curveTo":"{0.23057644110275688, 0.13963963963963963}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.23057644110275688, 0.13963963963963963}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68337510442773586, 0.13813813813813813}","curveMode":4,"curveTo":"{0.42105263157894735, 0.13813813813813813}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.42105263157894735, 0.13813813813813813}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.85129490392648288, 0.14764764764764765}","curveMode":4,"curveTo":"{0.82289055973266489, 0.14064064064064064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83959899749373434, 0.14564564564564564}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89974937343358397, 0.27927927927927926}","curveMode":4,"curveTo":"{0.87134502923976609, 0.19219219219219219}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.89974937343358397, 0.27927927927927926}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89974937343358397, 0.28378378378378377}","curveMode":1,"curveTo":"{0.89974937343358397, 0.28378378378378377}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.89974937343358397, 0.28378378378378377}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.28378378378378377}","curveMode":1,"curveTo":"{1, 0.28378378378378377}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.28378378378378377}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99832915622389307, 0.27627627627627627}","curveMode":4,"curveTo":"{1, 0.27927927927927926}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.27927927927927926}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94736842105263153, 0.05455455455455456}","curveMode":2,"curveTo":"{0.98746867167919794, 0.23073073073073072}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96741854636591473, 0.14264264264264265}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92982456140350878, 0.0045045045045045045}","curveMode":4,"curveTo":"{0.93483709273182958, 0.0085085085085085076}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92982456140350878, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92982456140350878, 0}","curveMode":1,"curveTo":"{0.92982456140350878, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.92982456140350878, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.028528528528528527}","curveMode":1,"curveTo":"{0, 0.028528528528528527}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.028528528528528527}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.053553553553553547}","curveMode":4,"curveTo":"{0, 0.046546546546546545}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.046546546546546545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.025062656641604009, 0.077077077077077075}","curveMode":2,"curveTo":"{0.0050125313283208017, 0.061061061061061059}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.015037593984962405, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13868003341687551, 0.15365365365365366}","curveMode":2,"curveTo":"{0.050125313283208017, 0.0945945945945946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.090225563909774431, 0.12162162162162163}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23057644110275688, 0.21571571571571571}","curveMode":4,"curveTo":"{0.18045112781954886, 0.18168168168168169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21553884711779447, 0.2057057057057057}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34252297410192145, 0.28828828828828829}","curveMode":2,"curveTo":"{0.25898078529657481, 0.23423423423423423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3007518796992481, 0.26126126126126126}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.40100250626566414, 0.32682682682682679}","curveMode":2,"curveTo":"{0.37092731829573933, 0.30680680680680683}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38596491228070173, 0.31681681681681684}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.49206349206349209, 0.38938938938938938}","curveMode":2,"curveTo":"{0.42522974101921468, 0.34334334334334332}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45864661654135336, 0.36636636636636638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5421888053467, 0.42842842842842838}","curveMode":2,"curveTo":"{0.51545530492898917, 0.40640640640640646}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52882205513784464, 0.41741741741741739}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61152882205513781, 0.48148148148148151}","curveMode":2,"curveTo":"{0.56140350877192979, 0.44344344344344344}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5864661654135338, 0.46246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.64912280701754388, 0.5235235235235236}","curveMode":2,"curveTo":"{0.62907268170426067, 0.49749749749749744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63909774436090228, 0.51051051051051055}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69172932330827064, 0.57007007007007005}","curveMode":2,"curveTo":"{0.66165413533834583, 0.53803803803803796}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67669172932330823, 0.55405405405405406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71595655806182124, 0.61811811811811812}","curveMode":2,"curveTo":"{0.70258980785296565, 0.58608608608608603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7092731829573935, 0.60210210210210213}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73182957393483705, 0.66116116116116108}","curveMode":2,"curveTo":"{0.72180451127819545, 0.63313313313313313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72681704260651625, 0.64714714714714716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73433583959899751, 0.75975975975975973}","curveMode":3,"curveTo":"{0.73433583959899751, 0.67767767767767761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73433583959899751, 0.69669669669669665}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.59231411862990802, 0.90640640640640635}","curveMode":2,"curveTo":"{0.70593149540517963, 0.81431431431431434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64912280701754388, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.35087719298245612, 0.92942942942942941}","curveMode":3,"curveTo":"{0.51127819548872178, 0.92942942942942941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40601503759398494, 0.92942942942942941}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21888053467000837, 0.88688688688688688}","curveMode":2,"curveTo":"{0.30242272347535504, 0.92092092092092093}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26065162907268169, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.15622389306599832, 0.83833833833833837}","curveMode":2,"curveTo":"{0.18964076858813703, 0.87037037037037035}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17293233082706766, 0.85435435435435436}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14786967418546365, 0.82482482482482489}","curveMode":2,"curveTo":"{0.14786967418546365, 0.8288288288288288}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14786967418546365, 0.82582582582582587}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19047619047619047, 0.82432432432432434}","curveMode":3,"curveTo":"{0.15204678362573101, 0.82432432432432434}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16040100250626566, 0.82432432432432434}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.28487886382623223, 0.78928928928928921}","curveMode":2,"curveTo":"{0.22138680033416877, 0.81731731731731738}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25313283208020049, 0.80330330330330335}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3007518796992481, 0.70920920920920916}","curveMode":2,"curveTo":"{0.3007518796992481, 0.76626626626626626}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3007518796992481, 0.73423423423423428}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23391812865497078, 0.65415415415415423}","curveMode":2,"curveTo":"{0.28738512949039263, 0.68818818818818817}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26065162907268169, 0.6711711711711712}"}]}]},{"_class":"group","do_objectID":"50253752-8F69-4AA2-9F73-24616C0B0F85","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":46.99999999999999,"x":278,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A737C1E7-661A-4F8F-97DB-82FF3705A175","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FBED4099-0483-44EC-BC7F-BC11A7158DE6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372092,"width":11.75854545454545,"x":0,"y":0.7354651162790731},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"849E0F72-3597-4DD6-BFED-13777C888A9F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"298CAF3A-3384-4932-9A07-7604299E2546","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.39054545454545,"x":15.5869090909091,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA8D1F0C-83C0-4516-BBC5-4DBB0DD85362","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"5AD1B306-B68E-456A-9D23-CCACEBB932B7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999999,"width":14.39054545454545,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5A497A0-369A-4990-864E-71D5EE43BFC3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"F35AE684-41E9-46B2-A086-EBDE7A3FD362","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.49273255813953,"width":7.690909090909083,"x":3.349818181818193,"y":1.270348837209298},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D488953C-5D33-43AE-8E69-9D07BA73D7DB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"FEA41C30-BA84-4B1B-BC5C-3E23E2CCC35D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.96656976744186,"width":14.18545454545455,"x":32.81454545454544,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73AA3ECA-1C9C-45EC-82B3-D8F57F294ABB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16144578313253011, 0.70596797671033484}","curveMode":4,"curveTo":"{0.25461847389558229, 0.7069383794274624}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20481927710843373, 0.70596797671033484}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.079518072289156624, 0.74721009218825807}","curveMode":2,"curveTo":"{0.12771084337349398, 0.71421639980591944}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10361445783132531, 0.73071324599708876}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.065060240963855417, 0.84813197476952928}","curveMode":4,"curveTo":"{0.06666666666666668, 0.76855895196506552}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.065060240963855417, 0.79475982532751088}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25783132530120484, 0.97913634158175633}","curveMode":2,"curveTo":"{0.10361445783132531, 0.89568170790878221}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18072289156626506, 0.93740902474526933}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51646586345381518, 1}","curveMode":3,"curveTo":"{0.35100401606425707, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46024096385542168, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68514056224899589, 0.98689956331877726}","curveMode":4,"curveTo":"{0.5518072289156627, 0.99951479864143611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5662650602409639, 0.99854439592430855}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.90120481927710838, 0.8816108685104318}","curveMode":2,"curveTo":"{0.77590361445783129, 0.96118389131489579}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83855421686746989, 0.92139737991266379}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93493975903614457, 0.74138767588549248}","curveMode":4,"curveTo":"{0.93333333333333324, 0.83842794759825323}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93493975903614457, 0.79184861717612809}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79839357429718871, 0.5972828723920427}","curveMode":2,"curveTo":"{0.90763052208835349, 0.69238233867054833}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8530120481927711, 0.64483260553129551}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62650602409638556, 0.54148471615720528}","curveMode":4,"curveTo":"{0.72289156626506024, 0.56283357593401262}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62650602409638556, 0.54148471615720528}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61927710843373496, 0.53760310528869482}","curveMode":4,"curveTo":"{0.61927710843373496, 0.53857350800582238}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.61927710843373496, 0.53857350800582238}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65542168674698797, 0.53226589034449301}","curveMode":2,"curveTo":"{0.62650602409638556, 0.53614750121300336}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64096385542168677, 0.53420669577874813}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74297188755020072, 0.51431344007763224}","curveMode":2,"curveTo":"{0.67871485943775101, 0.52789907811741876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71084337349397586, 0.5211062590975255}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93413654618473896, 0.43910722950024261}","curveMode":4,"curveTo":"{0.77349397590361446, 0.5041242115477923}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80240963855421688, 0.49053857350800584}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.21009218825812714}","curveMode":2,"curveTo":"{1, 0.37117903930131002}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.75100401606425704, 0.028626880155264441}","curveMode":2,"curveTo":"{0.95020080321285139, 0.14313440077632217}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85060240963855427, 0.085880640465793301}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34377510040160647, 0}","curveMode":3,"curveTo":"{0.62489959839357423, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.472289156626506, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.046586345381526111, 0.10431829209121785}","curveMode":2,"curveTo":"{0.2329317269076305, 0.020863658418243575}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13975903614457832, 0.062590975254730716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.24842309558466763}","curveMode":3,"curveTo":"{0, 0.15720524017467249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.22125181950509462}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.072289156626506021, 0.30325084910237748}","curveMode":2,"curveTo":"{0.014457831325301205, 0.2702571567200388}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043373493975903614, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19678714859437749, 0.31295487627365359}","curveMode":4,"curveTo":"{0.10843373493975904, 0.31198447355652598}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15180722891566265, 0.31295487627365359}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29156626506024097, 0.26928675400291119}","curveMode":2,"curveTo":"{0.23373493975903614, 0.3042212518195051}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26265060240963856, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30602409638554218, 0.21057738961669095}","curveMode":3,"curveTo":"{0.30602409638554218, 0.24745269286754004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30602409638554218, 0.22125181950509462}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29397590361445786, 0.18340611353711792}","curveMode":2,"curveTo":"{0.30361445783132529, 0.20087336244541484}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29879518072289157, 0.19213973799126638}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27550200803212854, 0.16205725376031052}","curveMode":2,"curveTo":"{0.28835341365461847, 0.17564289180009704}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28192771084337348, 0.16885007278020378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24417670682730927, 0.1465308102862688}","curveMode":2,"curveTo":"{0.26666666666666666, 0.15623483745754488}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25542168674698795, 0.15138282387190685}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2184738955823293, 0.13682678311499272}","curveMode":2,"curveTo":"{0.23453815261044178, 0.14264919941775836}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22650602409638554, 0.13973799126637554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19437751004016066, 0.13294517224648228}","curveMode":2,"curveTo":"{0.21044176706827311, 0.13488597768073751}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20240963855421687, 0.1339155749636099}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.18313253012048192, 0.12954876273653565}","curveMode":4,"curveTo":"{0.18795180722891566, 0.13148956817079088}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.18313253012048192, 0.12954876273653565}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25542168674698795, 0.08442503639010189}","curveMode":4,"curveTo":"{0.17349397590361446, 0.12809315866084425}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.17349397590361446, 0.12809315866084425}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56064257028112452, 0.062590975254730716}","curveMode":3,"curveTo":"{0.35502008032128518, 0.062590975254730716}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.472289156626506, 0.062590975254730716}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69959839357429709, 0.1717612809315866}","curveMode":4,"curveTo":"{0.62730923694779117, 0.088306647258612328}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67228915662650601, 0.13973799126637554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7132530120481928, 0.28675400291120817}","curveMode":4,"curveTo":"{0.7132530120481928, 0.22076661814653084}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7132530120481928, 0.28675400291120817}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7132530120481928, 0.40805434255215911}","curveMode":4,"curveTo":"{0.7132530120481928, 0.31586608442503639}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.7132530120481928, 0.31586608442503639}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53493975903614455, 0.50655021834061131}","curveMode":4,"curveTo":"{0.66184738955823297, 0.46967491508976228}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5590361445783133, 0.50072780203784573}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.41204819277108434, 0.51091703056768556}","curveMode":4,"curveTo":"{0.4859437751004016, 0.509946627850558}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41204819277108434, 0.51091703056768556}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31084337349397589, 0.51237263464337701}","curveMode":1,"curveTo":"{0.31084337349397589, 0.51237263464337701}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31084337349397589, 0.51237263464337701}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30040160642570279, 0.5181950509461426}","curveMode":4,"curveTo":"{0.30361445783132529, 0.51528384279475981}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.30361445783132529, 0.51528384279475981}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29879518072289157, 0.55604075691411936}","curveMode":2,"curveTo":"{0.29879518072289157, 0.52595827268316353}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29879518072289157, 0.53857350800582238}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36305220883534134, 0.56477438136826785}","curveMode":3,"curveTo":"{0.30522088353413651, 0.56477438136826785}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3180722891566265, 0.56477438136826785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51244979919678713, 0.57690441533236292}","curveMode":4,"curveTo":"{0.40963855421686746, 0.56720038816108687}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45783132530120479, 0.57205240174672489}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65220883534136553, 0.66909267345948575}","curveMode":2,"curveTo":"{0.56224899598393574, 0.5972828723920427}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.60722891566265058, 0.63318777292576423}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67469879518072284, 0.79621542940320233}","curveMode":4,"curveTo":"{0.67469879518072284, 0.72343522561863172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.67469879518072284, 0.79621542940320233}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67469879518072284, 0.86317321688500726}","curveMode":4,"curveTo":"{0.67469879518072284, 0.80786026200873362}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.67469879518072284, 0.80786026200873362}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55502008032128514, 0.93643862202814176}","curveMode":3,"curveTo":"{0.64658634538152604, 0.9015041242115478}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.59036144578313254, 0.92285298398835514}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.42570281124497988, 0.94323144104803491}","curveMode":3,"curveTo":"{0.5172690763052209, 0.94323144104803491}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47710843373493977, 0.94323144104803491}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29156626506024097, 0.91654536632702566}","curveMode":2,"curveTo":"{0.37831325301204821, 0.93789422610383311}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33493975903614459, 0.92721979621542938}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2257028112449799, 0.88209606986899558}","curveMode":2,"curveTo":"{0.26104417670682734, 0.90538573508005826}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2433734939759036, 0.89374090247452698}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21686746987951808, 0.87627365356622999}","curveMode":4,"curveTo":"{0.21686746987951808, 0.87627365356622999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.21686746987951808, 0.87627365356622999}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2289156626506024, 0.87530325084910243}","curveMode":4,"curveTo":"{0.22409638554216868, 0.87627365356622999}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22409638554216868, 0.87627365356622999}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25140562248995985, 0.87239204269771964}","curveMode":2,"curveTo":"{0.23534136546184736, 0.87433284813197476}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2433734939759036, 0.8733624454148472}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27550200803212854, 0.86220281416787969}","curveMode":2,"curveTo":"{0.25943775100401606, 0.86996603590490051}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26746987951807227, 0.86608442503639005}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3076305220883534, 0.85298398835516742}","curveMode":2,"curveTo":"{0.28514056224899603, 0.85880640465793301}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29638554216867469, 0.85589519650655022}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3253012048192771, 0.83212032993692375}","curveMode":2,"curveTo":"{0.31566265060240961, 0.84764677341096561}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32048192771084338, 0.83988355167394468}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34779116465863458, 0.81125667151868031}","curveMode":2,"curveTo":"{0.33172690763052204, 0.82484230955846671}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33975903614457831, 0.81804949053857345}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34698795180722891, 0.76758854924793773}","curveMode":4,"curveTo":"{0.35020080321285141, 0.80155264434740414}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34698795180722891, 0.7889374090247453}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2907630522088353, 0.7156720038816109}","curveMode":2,"curveTo":"{0.3357429718875502, 0.74866569626394941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31325301204819278, 0.73216885007278021}"}]}]},{"_class":"group","do_objectID":"0F0E8782-3673-4058-B3C9-34AD8FD81B3D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24.00000000000001,"width":47.00000000000002,"x":392,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A256D39F-E40D-4ABB-97BC-4F6270533380","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FECA1E86-F27C-487C-B44C-0AE4E4595458","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.86695278969955,"width":11.64002879769619,"x":0,"y":0.7553648068669929},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"07356FA2-79E7-4CBB-BD99-368E08756339","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"247B2193-13C2-4CB6-87B2-F93FE95C802D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.62231759656649,"width":14.24550035997121,"x":15.42980561555075,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"708B1527-457A-4F94-BB52-31D7592B463D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CE4911B3-64D4-4AFD-AAC5-3F0346E8DFEA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.62231759656649,"width":14.24550035997121,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1FA70A7-4AF3-4D3A-B3D1-4A96EBA5D0D5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"335F582C-F89A-469C-B062-6F124A0A4105","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.04721030042916,"width":7.613390928725705,"x":3.316054715622755,"y":1.304721030042913},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"698C5489-A2D5-4549-9889-AD8218BA6493","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapeGroup","do_objectID":"04EB2E42-E0E0-45F4-88ED-1DB7986EE0BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.24463519313302,"width":14.9899208063355,"x":32.01007919366452,"y":0.7553648068669929},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B2329381-F416-43B4-B092-610D060A35F3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"7C2D5BD0-DE37-43B6-9975-97C7B697E1F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.24463519313302,"width":14.9899208063355,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9ABEDDAF-9E75-469C-A691-1B49F55C3BAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95259593679458243, 0.0029542097488921715}","curveMode":4,"curveTo":"{0.97968397291196385, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97968397291196385, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51392024078254328, 0.0044313146233382573}","curveMode":2,"curveTo":"{0.85553047404063209, 0.0044313146233382573}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68848758465011284, 0.0044313146233382573}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38600451467268621, 0}","curveMode":4,"curveTo":"{0.41309255079006774, 0.0029542097488921715}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.38600451467268621, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36568848758465011, 0}","curveMode":1,"curveTo":"{0.36568848758465011, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36568848758465011, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36568848758465011, 0.067946824224519947}","curveMode":1,"curveTo":"{0.36568848758465011, 0.067946824224519947}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.36568848758465011, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46576373212942063, 0.067946824224519947}","curveMode":4,"curveTo":"{0.43566591422121898, 0.067946824224519947}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43566591422121898, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5071482317531979, 0.067946824224519947}","curveMode":2,"curveTo":"{0.48607975921745677, 0.067946824224519947}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49661399548532731, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55003762227238528, 0.072870507139340235}","curveMode":2,"curveTo":"{0.51993980436418352, 0.068931560807483999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53498871331828446, 0.070901033973412117}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57261098570353652, 0.081240768094534718}","curveMode":2,"curveTo":"{0.56057185854025582, 0.075332348596750365}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56659142212189617, 0.078286558345642535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.5838976674191122, 0.092072870507139346}","curveMode":4,"curveTo":"{0.57787810383747173, 0.08517971442639094}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58239277652370203, 0.090103397341211228}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58465011286681712, 0.16986706056129985}","curveMode":4,"curveTo":"{0.58465011286681712, 0.1186607582471689}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.58465011286681712, 0.16986706056129985}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58465011286681712, 0.24372230428360414}","curveMode":1,"curveTo":"{0.58465011286681712, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.58465011286681712, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.24372230428360414}","curveMode":1,"curveTo":"{0, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.31166912850812406}","curveMode":1,"curveTo":"{0, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57110609480812646, 0.88133924175283107}","curveMode":4,"curveTo":"{0.34085778781038373, 0.6528803545051699}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34085778781038373, 0.6528803545051699}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69375470278404816, 0.99901526341703595}","curveMode":4,"curveTo":"{0.68773513920240792, 0.99606105366814379}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69074492099322804, 0.99704579025110784}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73814898419864561, 1}","curveMode":4,"curveTo":"{0.70955605718585402, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.73814898419864561, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77878103837471779, 1}","curveMode":1,"curveTo":"{0.77878103837471779, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77878103837471779, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.99113737075332353}","curveMode":1,"curveTo":"{0.79232505643340856, 0.99113737075332353}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.99113737075332353}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.31166912850812406}","curveMode":1,"curveTo":"{0.79232505643340856, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.31166912850812406}","curveMode":1,"curveTo":"{1, 0.31166912850812406}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.31166912850812406}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.24372230428360414}","curveMode":1,"curveTo":"{1, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.24372230428360414}","curveMode":1,"curveTo":"{0.79232505643340856, 0.24372230428360414}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79232505643340856, 0.24372230428360414}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.12801575578532742}","curveMode":4,"curveTo":"{0.79232505643340856, 0.16838995568685378}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.79232505643340856, 0.16838995568685378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79232505643340856, 0.090595765632693254}","curveMode":2,"curveTo":"{0.79232505643340856, 0.10438207779419006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79232505643340856, 0.097488921713441659}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.81790820165537992, 0.072870507139340235}","curveMode":4,"curveTo":"{0.79683972911963885, 0.084687346134908914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80586907449209932, 0.079763663220088626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.93453724604966137, 0.067946824224519947}","curveMode":4,"curveTo":"{0.86079759217456731, 0.068931560807483999}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.93453724604966137, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.067946824224519947}","curveMode":1,"curveTo":"{1, 0.067946824224519947}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.067946824224519947}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"F0C72D8C-525B-40A9-AF87-F00E04C105A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":11.46781115879827,"width":7.410367170626357,"x":1.556515478761725,"y":7.244635193133007},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DE6F815-949D-4A36-8850-8F4857D65911","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.0029940119760479044}","curveMode":1,"curveTo":"{0, 0.0029940119760479044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.0029940119760479044}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.49771689497716892, 0}","curveMode":1,"curveTo":"{0.49771689497716892, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49771689497716892, 0}"}]}],"windingRule":0}]},{"_class":"group","do_objectID":"89B6BAC6-6A56-4D1B-A9D2-70F42A9F841B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.00000000000001,"width":47,"x":506,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"678A4B56-BFDF-48FE-9A6F-004687DDE7AC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"3B9C74DC-503A-40F2-B5A7-5BDE1E737973","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372088,"width":11.82735918068764,"x":0,"y":0.7354651162791299},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A4298E3-96CB-4EFA-9CB7-BC5D3BE7EC7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"019A560C-6880-44EF-A72B-89B22D127BF9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.474762253109,"x":15.6781272860278,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95B2C49D-4B25-4704-9C6C-75125307A407","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"26B157D2-0116-474A-8ECA-756D8495092B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999994,"width":14.474762253109,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"501C8098-B68B-424C-AC94-AE27FDA249DE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"16BE9857-C250-4069-AF73-F9A31CA3441C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.49273255813949,"width":7.735918068763716,"x":3.369422092172641,"y":1.270348837209298},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1D2A2E8-BB9C-44E5-BBEE-C7AD8CA130A9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"42DF214A-0ABB-4DCC-BA5D-D0FCA87B82E5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999995,"width":13.71836137527433,"x":33.28163862472567,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C7E8AADF-1BD8-44AD-9B2F-A0CD98E258AF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2857142857142857, 0.2369186046511628}","curveMode":2,"curveTo":"{0.2857142857142857, 0.28246124031007752}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2857142857142857, 0.26017441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21888053467000837, 0.18653100775193796}","curveMode":2,"curveTo":"{0.27234753550543023, 0.21753875968992251}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24561403508771928, 0.20203488372093023}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14786967418546365, 0.17877906976744187}","curveMode":4,"curveTo":"{0.18629908103592313, 0.17877906976744187}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14786967418546365, 0.17877906976744187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2071846282372598, 0.10222868217054265}","curveMode":4,"curveTo":"{0.13032581453634084, 0.17877906976744187}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13032581453634084, 0.17877906976744187}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55304928989139523, 0.063953488372093026}","curveMode":3,"curveTo":"{0.30910609857978283, 0.063953488372093026}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43609022556390975, 0.063953488372093026}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72347535505430249, 0.18313953488372092}","curveMode":4,"curveTo":"{0.63826232247284886, 0.093023255813953487}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69172932330827064, 0.15116279069767441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73934837092731831, 0.43701550387596894}","curveMode":2,"curveTo":"{0.73934837092731831, 0.24515503875968994}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73934837092731831, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62823725981620726, 0.57122093023255816}","curveMode":4,"curveTo":"{0.71679197994987465, 0.50436046511627908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67167919799498743, 0.53924418604651159}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.52631578947368418, 0.58720930232558144}","curveMode":4,"curveTo":"{0.57978279030910607, 0.58720930232558144}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.52631578947368418, 0.58720930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38095238095238093, 0.58720930232558144}","curveMode":4,"curveTo":"{0.51127819548872178, 0.58720930232558144}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.51127819548872178, 0.58720930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.20885547201336677, 0.48158914728682167}","curveMode":4,"curveTo":"{0.28237259816207183, 0.55426356589147285}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21553884711779447, 0.48837209302325579}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19298245614035087, 0.47577519379844957}","curveMode":2,"curveTo":"{0.20300751879699247, 0.47771317829457366}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19799498746867167, 0.47674418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13199665831244781, 0.47383720930232559}","curveMode":4,"curveTo":"{0.18045112781954886, 0.47480620155038761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16040100250626566, 0.47383720930232559}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10944026733500418, 0.48643410852713181}","curveMode":4,"curveTo":"{0.11612364243943191, 0.47674418604651164}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11278195488721804, 0.48255813953488375}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10776942355889724, 0.73691860465116277}","curveMode":4,"curveTo":"{0.10776942355889724, 0.57122093023255816}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10776942355889724, 0.73691860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10776942355889724, 0.97286821705426363}","curveMode":4,"curveTo":"{0.10776942355889724, 0.92441860465116277}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.10776942355889724, 0.92441860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12364243943191311, 0.99903100775193809}","curveMode":4,"curveTo":"{0.11194653299916459, 0.99709302325581395}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12030075187969924, 0.99709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13199665831244781, 1}","curveMode":2,"curveTo":"{0.126984126984127, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13032581453634084, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.21637426900584797, 0.98062015503875966}","curveMode":2,"curveTo":"{0.14954051796157061, 0.99612403100775204}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18295739348370926, 0.98837209302325579}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37928153717627405, 0.95736434108527124}","curveMode":2,"curveTo":"{0.26232247284878862, 0.97286821705426363}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32080200501253131, 0.96511627906976749}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62740183792815363, 0.95348837209302328}","curveMode":3,"curveTo":"{0.44193817878028407, 0.95348837209302328}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50877192982456143, 0.95348837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86299081035923142, 0.99806201550387597}","curveMode":4,"curveTo":"{0.74101921470342524, 0.96705426356589153}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84962406015037595, 0.9941860465116279}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89557226399331658, 1}","curveMode":2,"curveTo":"{0.87385129490392655, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.8822055137844611, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.90225563909774431, 0.97383720930232553}","curveMode":4,"curveTo":"{0.90225563909774431, 0.99127906976744184}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.90225563909774431, 0.97383720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.76524644945697573, 0.86094961240310086}","curveMode":4,"curveTo":"{0.90225563909774431, 0.95494186046511631}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.90225563909774431, 0.95494186046511631}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33667502088554724, 0.81395348837209303}","curveMode":3,"curveTo":"{0.59398496240601506, 0.81395348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38847117794486213, 0.81395348837209303}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24812030075187969, 0.82267441860465118}","curveMode":4,"curveTo":"{0.28989139515455303, 0.81686046511627908}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24812030075187969, 0.82267441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22305764411027568, 0.82558139534883723}","curveMode":1,"curveTo":"{0.22305764411027568, 0.82558139534883723}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.22305764411027568, 0.82558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25480367585630742, 0.58914728682170536}","curveMode":4,"curveTo":"{0.22305764411027568, 0.57558139534883723}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22305764411027568, 0.57558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31662489557226403, 0.61531007751937983}","curveMode":2,"curveTo":"{0.27986633249791143, 0.59980620155038766}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2982456140350877, 0.60755813953488369}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.43024227234753548, 0.63856589147286824}","curveMode":2,"curveTo":"{0.34670008354218884, 0.62306201550387597}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38847117794486213, 0.6308139534883721}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.65162907268170422, 0.64244186046511631}","curveMode":3,"curveTo":"{0.4728487886382623, 0.64244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51629072681704258, 0.64244186046511631}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95321637426900585, 0.48498062015503879}","curveMode":2,"curveTo":"{0.76608187134502925, 0.61094961240310075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85964912280701755, 0.54796511627906974}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.23498062015503879}","curveMode":2,"curveTo":"{1, 0.41036821705426352}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.32412790697674421}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73266499582289046, 0.032945736434108537}","curveMode":2,"curveTo":"{0.94653299916457811, 0.15891472868217055}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83959899749373434, 0.095930232558139539}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31328320802005011, 0}","curveMode":3,"curveTo":"{0.60233918128654962, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.44862155388471175, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.040935672514619909, 0.1308139534883721}","curveMode":2,"curveTo":"{0.2046783625730994, 0.02616279069767442}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12280701754385964, 0.078488372093023256}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.27906976744186046}","curveMode":3,"curveTo":"{0, 0.18992248062015507}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.2558139534883721}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.045948203842940676, 0.32461240310077522}","curveMode":2,"curveTo":"{0.0091896407685881313, 0.29748062015503873}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.027568922305764409, 0.31104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10526315789473684, 0.34108527131782945}","curveMode":2,"curveTo":"{0.065162907268170422, 0.33333333333333337}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085213032581453629, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.1846282372598162, 0.34302325581395349}","curveMode":3,"curveTo":"{0.12447786131996659, 0.34302325581395349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14285714285714285, 0.34302325581395349}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27234753550543023, 0.30184108527131781}","curveMode":2,"curveTo":"{0.21888053467000837, 0.3347868217054264}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24561403508771928, 0.3183139534883721}"}]}]},{"_class":"group","do_objectID":"B71751B9-DB4F-4775-9821-C5867B563490","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.00000000000006,"width":47.00000000000004,"x":659,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA1BFC64-1BBE-4D74-A73D-0FA76D9EC4A4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"EEF5F977-8097-4A83-8393-A60C4873BBFF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372093,"width":11.76710334788937,"x":0,"y":0.7354651162791299},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E8E216E-3B22-4D09-B937-FBD32B8945D0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"11C2935E-CEFB-497A-BE97-E512B5133343","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.40101892285298,"x":15.59825327510919,"y":5.684341886080801e-14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"656B583E-CA66-4129-A8F4-9E7C64ADB699","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"161D246F-A98F-4E64-8623-2C05E2F223BF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.40101892285298,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2B5F6814-C8E1-4036-B6CE-D4B075EBAC90","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"84423C3C-5BFF-4BF8-8578-40E2637DAC37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.49273255813953,"width":7.696506550218336,"x":3.352256186317322,"y":1.270348837209302},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AE7C7C92-A0FE-4B30-88EC-ECB614282A05","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapeGroup","do_objectID":"3271E44F-F9D0-4D95-BC11-A1713EFCEFF2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.16370997088791,"x":32.83629002911212,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7513EAF6-BA98-4DFF-9C8F-360520E58086","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"E8691F8B-0F64-48E6-A45F-1F581E1C7248","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999999,"width":14.16370997088791,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CDBFE923-A2EA-486A-90CE-4313DF850AED","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0001509433962264151, 0.64486434108527124}","curveMode":4,"curveTo":"{-0.0014591194968553401, 0.40843023255813954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0001509433962264151, 0.48691860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.326188679245283, 0.95397286821705429}","curveMode":2,"curveTo":"{0.065358490566037736, 0.76986434108527146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19577358490566038, 0.86191860465116277}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74158490566037738, 1}","curveMode":3,"curveTo":"{0.47109433962264152, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6304905660377359, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.91788679245283022, 0.91279069767441856}","curveMode":2,"curveTo":"{0.82128301886792454, 0.98255813953488369}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86958490566037738, 0.94767441860465118}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94203773584905659, 0.80717054263565902}","curveMode":3,"curveTo":"{0.94203773584905659, 0.87403100775193809}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94203773584905659, 0.83139534883720934}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.88568553459119503, 0.75872093023255816}","curveMode":2,"curveTo":"{0.93076729559748428, 0.78779069767441856}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90822641509433966, 0.77325581395348841}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77700628930817617, 0.75145348837209303}","curveMode":2,"curveTo":"{0.85428930817610071, 0.75145348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81403773584905659, 0.75145348837209303}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69811320754716977, 0.78536821705426363}","curveMode":2,"curveTo":"{0.74641509433962261, 0.75823643410852726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72226415094339624, 0.77180232558139539}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68603773584905658, 0.87112403100775204}","curveMode":3,"curveTo":"{0.68603773584905658, 0.80426356589147296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68603773584905658, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.764125786163522, 0.92684108527131781}","curveMode":4,"curveTo":"{0.72387421383647799, 0.89680232558139539}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79954716981132079, 0.90552325581395354}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53549685534591196, 0.94186046511627908}","curveMode":4,"curveTo":"{0.71421383647798742, 0.93895348837209303}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.64981132075471693, 0.94186046511627908}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29157232704402514, 0.79069767441860461}","curveMode":4,"curveTo":"{0.44130817610062889, 0.91279069767441856}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36724528301886794, 0.85465116279069764}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.25373584905660379, 0.56104651162790697}","curveMode":4,"curveTo":"{0.25373584905660379, 0.69282945736434098}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.25373584905660379, 0.56104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26420125786163523, 0.56104651162790697}","curveMode":4,"curveTo":"{0.2561509433962264, 0.55523255813953487}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2561509433962264, 0.55523255813953487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34148427672955978, 0.63226744186046513}","curveMode":4,"curveTo":"{0.27064150943396226, 0.56734496124031009}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27547169811320754, 0.57412790697674421}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.53388679245283022, 0.66133720930232553}","curveMode":4,"curveTo":"{0.42762264150943397, 0.66133720930232553}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.53388679245283022, 0.66133720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.61761006289308185, 0.66133720930232553}","curveMode":4,"curveTo":"{0.54354716981132079, 0.66133720930232553}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.54354716981132079, 0.66133720930232553}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.77781132075471693, 0.62015503875968991}","curveMode":4,"curveTo":"{0.6828176100628931, 0.65213178294573648}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73916981132075477, 0.63372093023255816}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89373584905660375, 0.55038759689922478}","curveMode":2,"curveTo":"{0.8164528301886792, 0.60077519379844957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85509433962264147, 0.57558139534883723}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98309433962264148, 0.44525193798449608}","curveMode":4,"curveTo":"{0.92513207547169807, 0.5227713178294574}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.94928301886792454, 0.49273255813953487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.33720930232558138}","curveMode":4,"curveTo":"{1, 0.39341085271317822}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.33720930232558138}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.28875968992248063}","curveMode":4,"curveTo":"{1, 0.31104651162790697}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.31104651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97021383647798742, 0.1913759689922481}","curveMode":4,"curveTo":"{0.99597484276729553, 0.26792635658914732}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98792452830188682, 0.24854651162790697}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.74802515723270446, 0.027131782945736441}","curveMode":2,"curveTo":"{0.91869182389937099, 0.13565891472868216}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83335849056603772, 0.081395348837209308}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.4646540880503145, 0}","curveMode":3,"curveTo":"{0.64015094339622647, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50973584905660374, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33745911949685531, 0.01937984496124031}","curveMode":2,"curveTo":"{0.42118238993710694, 0.0038759689922480637}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37932075471698112, 0.011627906976744186}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.19577358490566038, 0.076550387596899222}","curveMode":2,"curveTo":"{0.29237735849056606, 0.033914728682170547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24407547169811319, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.087094339622641515, 0.17684108527131781}","curveMode":2,"curveTo":"{0.15471698113207547, 0.1051356589147287}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12090566037735849, 0.14098837209302326}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0098113207547169817, 0.34011627906976744}","curveMode":2,"curveTo":"{0.05811320754716981, 0.22383720930232559}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.033962264150943396, 0.28197674418604651}"}]},{"_class":"shapePath","do_objectID":"DD5D9A72-ABB6-41EB-A457-2491A5F570F7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.56976744186046,"width":6.97816593886463,"x":3.628047671033471,"y":1.4375},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA7464C0-CFEE-43F7-ACAB-9C57D99C156C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.43627450980392157, 1}","curveMode":3,"curveTo":"{0.68137254901960786, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53431372549019607, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.20751633986928109, 0.92464539007092206}","curveMode":2,"curveTo":"{0.35130718954248363, 0.98492907801418439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27941176470588236, 0.95478723404255317}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.073529411764705885, 0.78546099290780136}","curveMode":2,"curveTo":"{0.15196078431372548, 0.88475177304964547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11274509803921569, 0.83510638297872342}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.013071895424836555, 0.63209219858156029}","curveMode":2,"curveTo":"{0.04575163398692815, 0.73492907801418439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.029411764705882353, 0.68351063829787229}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.37145390070921991}","curveMode":4,"curveTo":"{0.003267973856209104, 0.5771276595744681}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5186170212765957}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.098039215686274508, 0.13829787234042554}","curveMode":2,"curveTo":"{0.019607843137254902, 0.26595744680851063}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.058823529411764705, 0.20212765957446807}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.3235294117647059, 0.015957446808510637}","curveMode":4,"curveTo":"{0.16013071895424832, 0.086879432624113448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24509803921568626, 0.047872340425531915}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.67156862745098034, 0}","curveMode":3,"curveTo":"{0.4101307189542483, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50490196078431371, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92973856209150341, 0.13297872340425532}","curveMode":3,"curveTo":"{0.7990196078431373, 0.033687943262411361}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88725490196078427, 0.10106382978723404}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.99183006535947704, 0.26861702127659576}","curveMode":2,"curveTo":"{0.95915032679738577, 0.17287234042553193}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97549019607843135, 0.22074468085106383}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.64184397163120566}","curveMode":2,"curveTo":"{1, 0.36170212765957449}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.95915032679738577, 0.83244680851063835}","curveMode":2,"curveTo":"{0.99183006535947704, 0.73670212765957444}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97549019607843135, 0.78457446808510634}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.7990196078431373, 0.96808510638297873}","curveMode":4,"curveTo":"{0.92973856209150341, 0.87234042553191493}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88725490196078427, 0.9042553191489362}"}]}],"windingRule":0}]},{"_class":"group","do_objectID":"FCF67476-2138-4122-AB9D-9E312F8ADC84","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":48.00000000000005,"x":761,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DA6FC02-D6FF-484A-A1E0-69222BAED8C9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"95C7E677-B76B-4225-832A-31923C564531","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.8997134670487,"width":11.76906628652887,"x":0,"y":0.756446991404033},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34A56537-6485-4584-9904-F39A9E2F5921","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"9C0748AD-49EC-4E4B-ABB7-FCC9F8DC75B3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.65616045845271,"width":14.40342124019958,"x":15.60085531004989,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2579E6F8-A0EE-434A-9806-BA4F65F57509","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"D4B25EF2-185B-4E19-B9BD-2FFAED785AC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.65616045845271,"width":14.40342124019958,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3632C75-4FC1-4C15-825C-E36AC17C7C5D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"34CD4AA5-BD69-42A6-961F-9208AD4FA805","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.07736389684813,"width":7.697790449037775,"x":3.352815395580933,"y":1.306590257879662},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DE1CB00B-431B-41EB-A33B-79D014869FB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapePath","do_objectID":"6AFA4424-336F-4386-96B2-833BD4D33E3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":14.71133285816108,"x":33.28866714183897,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73BEF371-FB68-4467-86E1-CCCD21043760","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.0015503875968992194, 0.68958930276981856}","curveMode":4,"curveTo":"{0, 0.68767908309455583}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.68767908309455583}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.039534883720930232, 0.84383954154727792}","curveMode":4,"curveTo":"{0.014728682170542641, 0.74164278892072599}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.039534883720930232, 0.84383954154727792}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.076744186046511634, 0.99904489016236875}","curveMode":4,"curveTo":"{0.076744186046511634, 0.99713467048710602}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.076744186046511634, 0.99713467048710602}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.12325581395348838, 1}","curveMode":4,"curveTo":"{0.092248062015503882, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12325581395348838, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16976744186046511, 1}","curveMode":1,"curveTo":"{0.16976744186046511, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.16976744186046511, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.16976744186046511, 0.98471824259789886}","curveMode":4,"curveTo":"{0.16976744186046511, 0.99426934097421205}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.16976744186046511, 0.99426934097421205}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22790697674418606, 0.96322827125119392}","curveMode":2,"curveTo":"{0.18139534883720931, 0.97659980897803245}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20465116279069767, 0.96991404011461313}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38294573643410851, 0.95510983763132751}","curveMode":2,"curveTo":"{0.2682170542635659, 0.95893027698185296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32558139534883723, 0.95702005730659023}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71860465116279071, 0.95415472779369626}","curveMode":4,"curveTo":"{0.51395348837209298, 0.95415472779369626}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.71860465116279071, 0.95415472779369626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.95415472779369626}","curveMode":1,"curveTo":"{1, 0.95415472779369626}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.95415472779369626}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.89828080229226359}","curveMode":1,"curveTo":"{1, 0.89828080229226359}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.89828080229226359}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.82790697674418601, 0.75358166189111753}","curveMode":4,"curveTo":"{0.8418604651162791, 0.76504297994269344}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8418604651162791, 0.76504297994269344}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.73953488372093024, 0.68099331423113652}","curveMode":2,"curveTo":"{0.8046511627906977, 0.73447946513849105}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77209302325581397, 0.70773638968481378}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.69999999999999996, 0.64613180515759316}","curveMode":2,"curveTo":"{0.71860465116279071, 0.66332378223495703}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70930232558139539, 0.6547277936962751}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63720930232558137, 0.58691499522445079}","curveMode":2,"curveTo":"{0.68372093023255809, 0.63085004775549181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.66046511627906979, 0.60888252148997135}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60620155038759693, 0.54489016236867238}","curveMode":2,"curveTo":"{0.6217054263565891, 0.56972301814708692}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.61395348837209307, 0.55730659025787965}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.56744186046511624, 0.48137535816618909}","curveMode":2,"curveTo":"{0.59534883720930232, 0.52722063037249278}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58139534883720934, 0.50429799426934097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.54496124031007742, 0.41738299904489012}","curveMode":2,"curveTo":"{0.55736434108527133, 0.45940783190066858}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55116279069767438, 0.43839541547277938}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.52635658914728678, 0.33046800382043934}","curveMode":2,"curveTo":"{0.53875968992248069, 0.39159503342884439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53255813953488373, 0.36103151862464183}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51550387596899228, 0.22922636103151864}","curveMode":2,"curveTo":"{0.52170542635658912, 0.29799426934097423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51860465116279075, 0.26361031518624639}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51162790697674421, 0.13276026743075453}","curveMode":4,"curveTo":"{0.5131782945736435, 0.19006685768863418}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51162790697674421, 0.14613180515759314}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51162790697674421, 0.092645654250238782}","curveMode":2,"curveTo":"{0.51162790697674421, 0.11938872970391594}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51162790697674421, 0.10601719197707736}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50930232558139532, 0.071633237822349566}","curveMode":4,"curveTo":"{0.51085271317829462, 0.081184336198662846}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50930232558139532, 0.071633237822349566}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50310077519379837, 0.042502387774594079}","curveMode":4,"curveTo":"{0.50930232558139532, 0.058739255014326648}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50930232558139532, 0.058739255014326648}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.44186046511627908, 0.0057306590257879654}","curveMode":2,"curveTo":"{0.48837209302325579, 0.02865329512893983}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.46511627906976744, 0.017191977077363897}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.36899224806201547, 0}","curveMode":3,"curveTo":"{0.41550387596899224, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38604651162790699, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.32170542635658916, 0.0071633237822349575}","curveMode":2,"curveTo":"{0.3527131782945736, 0.0014326647564469914}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33720930232558138, 0.0042979942693409743}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.27131782945736432, 0.046800382043935052}","curveMode":2,"curveTo":"{0.3054263565891473, 0.016236867239732569}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28837209302325584, 0.03151862464183381}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.26279069767441859, 0.23973256924546321}","curveMode":3,"curveTo":"{0.26279069767441859, 0.065902578796561598}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26279069767441859, 0.08882521489971347}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.51937984496124023, 0.58930276981852914}","curveMode":4,"curveTo":"{0.33798449612403103, 0.39637058261700098}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48837209302325579, 0.55873925501432664}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68372093023255809, 0.73209169054441259}","curveMode":4,"curveTo":"{0.5844961240310077, 0.64708691499522453}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68372093023255809, 0.73209169054441259}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.79069767441860461, 0.82234957020057309}","curveMode":1,"curveTo":"{0.79069767441860461, 0.82234957020057309}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79069767441860461, 0.82234957020057309}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.30465116279069765, 0.82234957020057309}","curveMode":4,"curveTo":"{0.57441860465116279, 0.82234957020057309}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.57441860465116279, 0.82234957020057309}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13953488372093023, 0.81088825214899718}","curveMode":4,"curveTo":"{0.16279069767441862, 0.81948424068767911}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.14883720930232558, 0.81375358166189116}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.11550387596899225, 0.75931232091690548}","curveMode":2,"curveTo":"{0.13100775193798447, 0.79942693409742116}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12325581395348838, 0.77936962750716332}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10000000000000001, 0.7177650429799427}","curveMode":4,"curveTo":"{0.10775193798449612, 0.73877745940783202}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.10000000000000001, 0.7177650429799427}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.093023255813953487, 0.68767908309455583}","curveMode":1,"curveTo":"{0.093023255813953487, 0.68767908309455583}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.093023255813953487, 0.68767908309455583}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.093023255813953487, 0.68338108882521487}","curveMode":1,"curveTo":"{0.093023255813953487, 0.68338108882521487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.093023255813953487, 0.68338108882521487}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.68338108882521487}","curveMode":1,"curveTo":"{0, 0.68338108882521487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.68338108882521487}"}]}]},{"_class":"group","do_objectID":"5DD3B837-1017-4446-A8D6-0DD1B2F94342","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"latex","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.00000000000001,"width":45.99999999999999,"x":0,"y":1},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A8D38235-B06B-4546-9AD7-099B6F7B7E7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableInferredGroupLayout","axis":1,"layoutAnchor":1,"maxSize":0,"minSize":0},"layers":[{"_class":"group","do_objectID":"133BCB91-9FC0-433E-9777-D2EDCE0A9B17","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":180,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":45.99999999999999,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D3F3BCB-BA30-416B-9A57-5FE2DD0FB1D8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"22EB44A6-8453-414B-8DA3-7605A2F1B5DF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.26453488372089,"width":11.4833091436865,"x":0,"y":0.7354651162791015},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5802064E-62BB-42FB-A5E8-EE9BDB19D561","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.86786786786786785}","curveMode":1,"curveTo":"{0.37790697674418605, 0.86786786786786785}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37790697674418605, 0.86786786786786785}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.31298449612403095, 0.85535535535535534}","curveMode":4,"curveTo":"{0.34011627906976744, 0.86036036036036034}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34011627906976744, 0.86036036036036034}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17344961240310075, 0.84034034034034033}","curveMode":2,"curveTo":"{0.27422480620155043, 0.85035035035035045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22383720930232559, 0.84534534534534533}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.055232558139534885, 0.83483483483483478}","curveMode":4,"curveTo":"{0.11724806201550386, 0.83683683683683685}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.055232558139534885, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.83483483483483478}","curveMode":1,"curveTo":"{0, 0.83483483483483478}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.83483483483483478}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.90390390390390385}","curveMode":1,"curveTo":"{0, 0.90390390390390385}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.14631782945736438, 0.90590590590590592}","curveMode":4,"curveTo":"{0.055232558139534885, 0.90390390390390385}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.055232558139534885, 0.90390390390390385}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.38565891472868213, 0.93943943943943942}","curveMode":2,"curveTo":"{0.23062015503875971, 0.91341341341341342}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30813953488372092, 0.92642642642642647}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.50193798449612403, 0.97347347347347357}","curveMode":2,"curveTo":"{0.43992248062015504, 0.95145145145145138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47093023255813954, 0.96246246246246248}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.55620155038759689, 0.99849849849849848}","curveMode":4,"curveTo":"{0.52906976744186052, 0.98448448448448445}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.55232558139534882, 0.99549549549549554}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.60465116279069764, 1}","curveMode":2,"curveTo":"{0.56782945736434098, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58720930232558144, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.99099099099099097}","curveMode":4,"curveTo":"{0.62112403100775204, 0.99699699699699695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.63662790697674421, 0.99099099099099097}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.63662790697674421, 0.54204204204204209}","curveMode":1,"curveTo":"{0.63662790697674421, 0.54204204204204209}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63662790697674421, 0.54204204204204209}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.6531007751937985, 0.084584584584584593}","curveMode":4,"curveTo":"{0.63953488372093026, 0.091591591591591595}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.63953488372093026, 0.091591591591591595}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.68410852713178294, 0.076076076076076068}","curveMode":2,"curveTo":"{0.66472868217054271, 0.080080080080080079}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67441860465116277, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.78100775193798455, 0.070070070070070073}","curveMode":2,"curveTo":"{0.70736434108527124, 0.074074074074074084}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7441860465116279, 0.072072072072072071}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92441860465116277, 0.069069069069069067}","curveMode":4,"curveTo":"{0.8410852713178294, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92441860465116277, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.069069069069069067}","curveMode":1,"curveTo":"{1, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.92732558139534882, 0.003003003003003003}","curveMode":4,"curveTo":"{0.96802325581395354, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.96802325581395354, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.24224806201550389, 0.0045045045045045045}","curveMode":2,"curveTo":"{0.77325581395348841, 0.0045045045045045045}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5058139534883721, 0.0045045045045045045}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.049418604651162788, 0}","curveMode":4,"curveTo":"{0.090116279069767435, 0.003003003003003003}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.049418604651162788, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0}","curveMode":1,"curveTo":"{0.014534883720930232, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.014534883720930232, 0.069069069069069067}","curveMode":1,"curveTo":"{0.014534883720930232, 0.069069069069069067}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.014534883720930232, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.13275193798449611, 0.069069069069069067}","curveMode":4,"curveTo":"{0.090116279069767435, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.090116279069767435, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.23158914728682167, 0.069069069069069067}","curveMode":2,"curveTo":"{0.16957364341085274, 0.069069069069069067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2005813953488372, 0.069069069069069067}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.29069767441860467, 0.071571571571571568}","curveMode":2,"curveTo":"{0.2558139534883721, 0.06956956956956957}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27325581395348836, 0.070570570570570576}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33333333333333331, 0.077077077077077075}","curveMode":2,"curveTo":"{0.30620155038759694, 0.073073073073073064}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31976744186046513, 0.075075075075075076}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.34496124031007747, 0.078078078078078081}","curveMode":2,"curveTo":"{0.34108527131782951, 0.078078078078078081}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.34302325581395349, 0.078078078078078081}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37015503875968997, 0.090590590590590589}","curveMode":2,"curveTo":"{0.35077519379844957, 0.080580580580580582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36046511627906974, 0.085585585585585586}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37790697674418605, 0.091591591591591595}","curveMode":4,"curveTo":"{0.37596899224806202, 0.092592592592592587}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37790697674418605, 0.091591591591591595}"}]},{"_class":"shapeGroup","do_objectID":"584115FB-3ACE-4FE7-8FA2-552848192F86","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.05370101596517,"x":15.22206095791,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E928BB8-8AE2-4B9A-9807-C6202C4B1985","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"162A30E1-5DD5-45FB-89A3-7861ED0AFFC8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999996,"width":14.05370101596517,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F17F012F-15FA-4744-9447-E09884E38031","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"DE7FB858-87F9-4EA3-8365-6A9643E6370C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.4927325581395,"width":7.510885341074026,"x":3.271407837445572,"y":1.270348837209326},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A4326BCC-B04F-4FA3-B90A-9D2DABD403AD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0},{"_class":"shapeGroup","do_objectID":"40CB81B1-7EB1-4EA6-B05C-5E2AEDBC1B48","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":1,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":14.05370101596517,"x":31.9462989840348,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8E4D1E3-98F8-4800-9C04-EF38843490B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":0,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"F53458A9-EEFC-4374-A9F1-A9B8390B3925","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.99999999999996,"width":14.05370101596517,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B342AC1B-48B3-41A8-9A45-110E1688B646","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.22406967537608863, 0.96075581395348841}","curveMode":4,"curveTo":"{0.045130641330166268, 0.79408914728682178}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13539192399049882, 0.88226744186046513}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.57482185273159148, 1}","curveMode":3,"curveTo":"{0.34520981789390343, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49881235154394299, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.80285035629453683, 0.93701550387596899}","curveMode":2,"curveTo":"{0.65083135391923985, 0.98740310077519389}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72684085510688834, 0.96220930232558144}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.97070467141726058, 0.74806201550387608}","curveMode":3,"curveTo":"{0.86460807600950118, 0.89244186046511631}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91211401425178151, 0.82848837209302328}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.34689922480620156}","curveMode":2,"curveTo":"{1, 0.63759689922480611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49709302325581395}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.86619160728424394, 0.1119186046511628}","curveMode":4,"curveTo":"{0.96595407759303253, 0.23207364341085271}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89786223277909738, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.71179730799683294, 0.031007751937984499}","curveMode":2,"curveTo":"{0.82264449722882027, 0.079457364341085274}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76722090261282661, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.58115597783056216, 0.0043604651162790697}","curveMode":2,"curveTo":"{0.66349960411718123, 0.015988372093023256}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6223277909738717, 0.010174418604651164}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.46001583531274742, 0}","curveMode":4,"curveTo":"{0.54077593032462401, 0.00096899224806201723}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50118764845605701, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.33650039588281866, 0.014534883720930232}","curveMode":2,"curveTo":"{0.41884402216943789, 0.0029069767441860465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37767220902612825, 0.0087209302325581394}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.17735550277117973, 0.080426356589147277}","curveMode":2,"curveTo":"{0.28820269200316706, 0.030038759689922482}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23277909738717339, 0.055232558139534885}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.034045922406967542, 0.23207364341085271}","curveMode":4,"curveTo":"{0.13380839271575612, 0.11288759689922481}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10213776722090261, 0.15261627906976744}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.66569767441860461}","curveMode":3,"curveTo":"{0, 0.34689922480620156}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.49709302325581395}"}]},{"_class":"shapePath","do_objectID":"9EB3193B-E526-4A1F-AAFB-50BACCB73A3A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isTemplate":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.4927325581395,"width":7.510885341074021,"x":3.271407837445572,"y":1.270348837209326},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AEB43150-CE21-4B4F-9C64-0A580E9062F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.72888888888888892, 0.98259923871669397}","curveMode":3,"curveTo":"{0.8918518518518519, 0.91843393148450247}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81777777777777783, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.37777777777777777, 1}","curveMode":2,"curveTo":"{0.62370370370370365, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 1}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.10814814814814819, 0.91952147906470905}","curveMode":3,"curveTo":"{0.27111111111111114, 0.98259923871669397}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18222222222222223, 0.94779771615008157}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.01185185185185181, 0.78031538879825979}","curveMode":2,"curveTo":"{0.059259259259259303, 0.88036976617727014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.83034257748776508}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0, 0.34529635671560632}","curveMode":3,"curveTo":"{0, 0.67591082109842304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.059259259259259303, 0.12343665035345297}","curveMode":2,"curveTo":"{0.01185185185185181, 0.23219140837411634}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.035555555555555556, 0.17781402936378465}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.2785185185185185, 0.016313213703099509}","curveMode":4,"curveTo":"{0.11259259259259263, 0.080478520935290912}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.19555555555555557, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.62074074074074082, 0}","curveMode":2,"curveTo":"{0.38074074074074071, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50222222222222224, 0}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.89037037037037026, 0.081566068515497553}","curveMode":4,"curveTo":"{0.72148148148148139, 0.016313213703099509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80444444444444441, 0.048939641109298535}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.98518518518518527, 0.24469820554649266}","curveMode":2,"curveTo":"{0.9437037037037036, 0.12724306688417619}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.18597063621533441}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{1, 0.67482327351821636}","curveMode":4,"curveTo":"{0.99703703703703694, 0.35508428493746602}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5171288743882545}"},{"_class":"curvePoint","cornerRadius":0,"cornerStyle":0,"curveFrom":"{0.94074074074074088, 0.87873844480696028}","curveMode":2,"curveTo":"{0.98814814814814811, 0.77868406742794982}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96444444444444444, 0.82871125611745511}"}]}],"windingRule":0}]}]}]}],"hasBackgroundColor":false,"includeBackgroundColorInExport":true,"isFlowHome":false,"overlayBackgroundInteraction":0,"presentationStyle":0,"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[661,965.0000000000001]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figs/user.json <==
{"document":{"pageListHeight":141,"exportableLayerSelection":["CFCF6ED1-8162-4508-BBB8-090E0CFE0ED5"],"pageListCollapsed":0},"2DB9DD42-A6E6-47E6-AB79-9E9144600323":{"scrollOrigin":"{-111, 256}","zoomValue":0.9825496324235495}}
